Adaptive Robot-Assisted Feeding: An Online Learning Framework for Acquiring Previously Unseen Food Items

A successful robot-assisted feeding system requires bite acquisition of a wide variety of food items. It must adapt to changing user food preferences under uncertain visual and physical environments. Different food items in different environmental conditions require different manipulation strategies for successful bite acquisition. Therefore, a key challenge is how to handle previously unseen food items with very different success rate distributions over strategy. Combining low-level controllers and planners into discrete action trajectories, we show that the problem can be represented using a linear contextual bandit setting. We construct a simulated environment using a doubly robust loss estimate from previously seen food items, which we use to tune the parameters of off-the-shelf contextual bandit algorithms. Finally, we demonstrate empirically on a robot-assisted feeding system that, even starting with a model trained on thousands of skewering attempts on dissimilar previously seen food items, $\epsilon$-greedy and LinUCB algorithms can quickly converge to the most successful manipulation strategy.

==> figs_tex/class/average.csv <==
name, position, mean, ste
0, 0, 0.516, 0
50, 3.75, 0.627125, 0.0119715468
75, 6.25, 0.599, 0.01213325081
100, 8.75, 0.587, 0.01218839811

==> figs_tex/class/banana.csv <==
name, position, mean, ste
0, 0, 0.296, 0
50, 3.75, 0.207, 0.03580101061
75, 6.25, 0.202, 0.03547730735
100, 8.75, 0.191, 0.03473477295

==> figs_tex/class/broccoli.csv <==
name, position, mean, ste
0, 0, 0.65, 0
50, 3.75, 0.878, 0.02085631975
75, 6.25, 0.808, 0.02509959986
100, 8.75, 0.813, 0.02484714985

==> figs_tex/class/cauliflower.csv <==
name, position, mean, ste
0, 0, 0.625, 0
50, 3.75, 0.751, 0.02424600054
75, 6.25, 0.718, 0.02522941873
100, 8.75, 0.725, 0.02503547401

==> figs_tex/class/grape.csv <==
name, position, mean, ste
0, 0, 0.500, 0
50, 3.75, 0.868, 0.0213791166
75, 6.25, 0.736, 0.02784093385
100, 8.75, 0.723, 0.02826519337

==> figs_tex/class/honeydew.csv <==
name, position, mean, ste
0, 0, 0.644, 0
50, 3.75, 0.734, 0.02893282997
75, 6.25, 0.776, 0.02729964102
100, 8.75, 0.695, 0.03014701996

==> figs_tex/class/kiwi.csv <==
name, position, mean, ste
0, 0, 0.481, 0
50, 3.75, 0.531, 0.05147971718
75, 6.25, 0.538, 0.05142977165
100, 8.75, 0.518, 0.05154551337

==> figs_tex/class/spinach.csv <==
name, position, mean, ste
0, 0, 0.216, 0
50, 3.75, 0.321, 0.0439743599
75, 6.25, 0.314, 0.04371585785
100, 8.75, 0.284, 0.04247445396

==> figs_tex/class/strawberry.csv <==
name, position, mean, ste
0, 0, 0.715, 0
50, 3.75, 0.727, 0.02825549464
75, 6.25, 0.7, 0.02906457876
100, 8.75, 0.749, 0.02749996589

==> figs_tex/data/epsilon_d2048_l100.csv <==
0.00,0.48,0.54,0.48,0.54,0.48,1.53
1.00,0.48,-0.46,0.48,0.54,0.73,2.01
2.00,0.68,-0.46,0.48,1.35,0.93,2.27
3.00,1.11,-0.46,0.48,1.79,1.36,2.47
4.00,1.37,0.35,0.68,1.97,2.16,2.72
5.00,2.02,0.77,1.12,2.40,2.71,2.98
6.00,2.80,0.97,2.02,3.17,3.60,3.64
7.00,3.60,1.78,3.64,3.65,4.48,3.64
8.00,3.78,2.67,4.07,2.36,4.48,3.84
9.00,3.96,2.67,4.94,2.79,5.25,4.04
10.00,4.85,3.33,5.14,3.05,6.12,2.78
11.00,5.11,3.77,5.57,3.31,6.90,3.26
12.00,5.92,4.54,6.38,3.75,7.32,3.51
13.00,6.10,4.97,7.15,4.64,7.32,3.77
14.00,6.99,5.17,7.81,6.26,7.76,4.31
15.00,7.65,2.76,9.79,7.03,7.96,5.08
16.00,6.65,3.24,10.22,7.80,7.96,5.08
17.00,6.65,3.79,11.75,6.80,8.14,2.96
18.00,6.65,3.79,11.95,6.80,9.04,6.54
19.00,6.85,4.33,12.72,7.23,9.29,6.97
20.00,7.05,6.31,13.52,8.04,9.29,7.42
21.00,7.05,6.51,14.42,8.93,9.49,7.62
22.00,7.05,6.51,14.42,8.93,9.49,7.82
23.00,7.25,6.99,15.22,9.83,9.67,8.07
24.00,7.25,7.19,15.22,10.03,10.09,8.50
25.00,8.05,7.19,15.22,10.03,10.90,8.76
26.00,8.86,7.39,15.22,10.03,10.90,6.63
27.00,8.86,8.20,16.02,10.03,11.67,7.52
28.00,8.86,8.68,16.92,10.23,11.67,7.95
29.00,8.86,8.68,17.12,11.12,12.47,8.38
30.00,8.86,8.88,17.54,14.91,12.47,8.80
31.00,8.86,9.68,17.54,15.11,12.47,9.23
32.00,8.86,11.82,22.54,14.11,12.47,9.65
33.00,9.29,11.82,22.54,14.11,13.13,13.44
34.00,9.29,11.82,23.44,14.88,13.56,14.22
35.00,10.09,12.27,23.87,15.08,14.04,14.47
36.00,10.97,12.27,23.87,15.97,14.48,10.61
37.00,10.97,12.75,26.01,16.40,14.74,11.48
38.00,10.97,12.75,26.49,17.21,14.74,11.74
39.00,11.17,12.75,28.47,17.63,15.63,12.51
40.00,11.17,13.29,28.47,17.83,15.63,13.28
41.00,11.17,13.49,28.47,18.64,19.51,14.05
42.00,11.37,13.69,28.90,19.07,19.51,14.25
43.00,11.37,13.89,29.10,19.07,19.71,14.25
44.00,10.37,14.32,29.10,22.65,20.48,14.25
45.00,10.37,19.32,29.10,22.85,20.48,15.02
46.00,10.57,19.52,29.52,23.40,20.48,15.47
47.00,10.77,20.00,29.52,23.58,24.07,15.90
48.00,10.97,20.00,29.52,24.12,24.07,18.04
49.00,10.97,20.55,30.40,24.12,24.07,18.81
50.00,11.17,21.21,29.50,24.92,24.49,19.61
51.00,11.17,24.80,29.50,25.35,24.94,19.61
52.00,11.17,25.05,28.21,26.16,25.12,20.27
53.00,11.37,25.05,28.47,26.36,25.12,18.06
54.00,12.17,25.23,27.21,26.61,25.12,18.49
55.00,12.17,26.13,31.95,27.50,25.66,18.69
56.00,12.17,26.13,32.84,28.40,25.86,18.87
57.00,12.17,26.13,33.04,28.40,26.04,19.76
58.00,12.35,30.00,33.93,28.40,26.24,20.18
59.00,13.88,30.18,34.83,28.40,26.44,20.96
60.00,13.88,30.38,34.83,28.65,26.64,21.76
61.00,14.08,30.38,35.63,28.85,26.84,19.63
62.00,14.08,30.38,34.73,29.74,27.72,19.89
63.00,14.08,30.38,34.73,30.17,27.97,20.33
64.00,14.97,30.81,34.73,30.17,28.84,20.33
65.00,14.97,34.66,34.73,30.37,29.04,20.53
66.00,14.97,35.14,34.99,30.57,29.24,18.32
67.00,14.97,35.69,35.19,31.47,29.67,18.75
68.00,15.40,36.58,35.19,32.27,29.87,18.95
69.00,15.40,36.58,35.44,32.27,30.53,18.95
70.00,15.40,36.78,35.70,32.53,35.27,19.40
71.00,15.40,36.78,35.90,32.53,35.47,19.84
72.00,15.40,37.58,35.90,37.53,34.21,17.69
73.00,15.60,38.13,36.16,38.33,34.21,16.43
74.00,15.60,38.13,36.36,38.33,34.21,16.69
75.00,15.80,38.31,36.54,37.04,34.87,16.94
76.00,15.80,38.31,37.43,36.14,35.29,17.19
77.00,16.61,39.18,37.61,36.40,36.10,14.98
78.00,17.41,39.18,37.81,36.84,36.53,15.42
79.00,18.21,39.18,37.99,37.02,41.27,15.60
80.00,18.21,39.18,38.19,35.73,46.01,16.48
81.00,18.64,39.38,38.99,36.28,46.01,16.48
82.00,18.64,39.58,39.25,36.46,46.01,16.91
83.00,18.64,39.58,39.43,36.64,46.45,17.68
84.00,18.64,39.58,38.14,41.74,46.65,18.12
85.00,18.64,40.48,38.40,42.17,46.65,18.55
86.00,18.84,39.48,38.40,43.06,47.07,18.99
87.00,17.84,40.37,38.66,43.06,47.62,16.78
88.00,18.04,40.57,38.66,43.32,48.10,17.20
89.00,18.04,40.75,38.92,43.32,48.10,21.08
90.00,18.04,40.95,39.72,43.32,48.10,21.56
91.00,18.24,41.15,39.98,43.50,48.54,22.45
92.00,18.24,43.86,39.98,43.68,49.34,23.33
93.00,18.24,43.86,40.23,43.68,49.34,27.18
94.00,18.44,44.06,40.23,44.34,49.60,27.44
95.00,18.64,44.06,41.04,49.08,50.50,27.92
96.00,18.84,44.06,41.93,49.51,51.15,26.92
97.00,23.84,44.86,42.13,51.49,51.35,27.35
98.00,24.04,45.06,42.31,51.75,52.23,27.78
99.00,23.04,45.26,43.12,52.01,53.03,28.58
100.00,23.85,45.46,44.01,50.72,53.81,30.12
101.00,23.85,45.66,44.44,51.52,54.61,30.32
102.00,25.99,45.66,42.31,51.70,54.61,31.19
103.00,25.99,45.66,42.76,50.80,54.81,31.62
104.00,29.84,45.84,43.18,51.06,56.34,31.88
105.00,29.84,45.84,44.06,51.32,57.14,32.08
106.00,29.84,46.02,44.86,51.52,57.92,32.28
107.00,30.04,46.02,48.65,52.00,58.72,32.53
108.00,29.04,46.22,48.65,52.26,58.92,33.07
109.00,29.84,47.02,47.36,52.46,58.92,33.88
110.00,29.84,47.02,47.62,53.26,59.12,33.88
111.00,30.02,47.27,48.42,53.51,59.92,36.02
112.00,30.83,47.70,48.62,53.71,59.92,36.50
113.00,31.03,47.70,49.52,53.71,59.92,37.16
114.00,31.92,48.60,50.41,54.59,60.47,36.16
115.00,31.92,49.40,54.28,54.79,60.72,36.82
116.00,31.92,49.60,55.09,55.66,56.71,37.26
117.00,32.12,45.58,55.35,55.84,56.71,37.69
118.00,32.12,46.39,55.35,56.10,57.51,38.46
119.00,32.32,46.39,55.35,56.91,58.31,39.36
120.00,33.12,46.59,55.60,56.01,58.80,39.36
121.00,33.12,46.79,55.78,56.01,59.05,37.23
122.00,33.32,46.79,53.66,56.26,59.25,37.89
123.00,33.50,46.99,54.10,56.69,60.13,38.32
124.00,34.31,47.19,54.28,57.46,60.38,38.75
125.00,34.51,47.37,54.28,57.64,60.64,39.55
126.00,34.71,47.57,55.17,57.84,61.18,39.55
127.00,34.71,47.77,55.35,58.74,61.44,39.80
128.00,35.60,48.57,55.61,58.92,61.64,40.69
129.00,35.80,49.05,55.79,59.72,61.64,41.14
130.00,36.00,49.05,56.22,59.90,61.64,41.57
131.00,36.80,49.05,56.65,60.10,62.18,40.31
132.00,36.80,49.86,56.83,60.53,62.98,40.74
133.00,37.00,50.34,56.83,60.53,63.18,41.18
134.00,37.18,50.54,57.27,61.19,63.38,41.72
135.00,37.18,50.74,57.71,61.62,63.58,41.92
136.00,37.18,51.22,56.81,61.88,64.39,42.58
137.00,38.08,51.22,56.99,61.88,65.28,43.35
138.00,38.08,51.77,57.88,62.54,65.28,43.35
139.00,38.28,51.97,58.14,62.54,65.82,43.84
140.00,38.48,52.17,57.24,62.98,65.82,43.84
141.00,38.48,51.17,57.67,64.96,64.82,44.38
142.00,38.48,51.37,57.87,65.16,65.00,44.64
143.00,38.66,52.26,58.07,63.87,65.90,40.78
144.00,38.86,51.00,58.32,64.05,64.90,41.67
145.00,42.45,51.43,59.13,64.86,64.90,42.11
146.00,43.25,51.97,58.23,66.48,64.90,42.36
147.00,44.05,50.71,58.66,68.01,65.77,43.02
148.00,44.48,50.91,58.84,68.27,66.58,43.45
149.00,44.48,51.34,59.26,68.75,66.78,48.19
150.00,44.48,51.34,60.16,68.93,66.96,48.61
151.00,44.68,51.59,60.70,69.11,64.83,48.87
152.00,44.86,54.88,60.88,68.11,65.37,49.77
153.00,45.29,55.42,61.08,68.53,66.15,50.57
154.00,45.49,55.42,61.97,68.53,65.25,50.57
155.00,45.92,55.96,59.83,69.30,65.25,50.57
156.00,46.10,56.16,60.01,69.30,63.99,50.57
157.00,46.28,56.94,60.21,67.16,64.24,50.57
158.00,46.28,57.37,60.39,67.41,65.05,51.45
159.00,44.99,57.55,60.39,67.41,65.25,51.70
160.00,44.99,57.55,61.04,67.59,65.45,52.12
161.00,45.17,57.75,61.30,68.04,64.19,52.30
162.00,45.98,57.95,61.73,68.93,64.63,52.30
163.00,45.98,58.75,66.44,69.59,65.40,52.48
164.00,46.18,57.75,67.31,67.44,66.21,52.91
165.00,46.36,58.52,66.03,67.88,67.10,53.80
166.00,46.36,58.95,66.03,68.36,63.08,54.61
167.00,46.56,58.95,64.74,69.98,63.33,52.46
168.00,46.76,58.95,64.92,68.98,63.33,50.25
169.00,46.76,58.95,65.10,69.53,63.99,49.35
170.00,47.01,59.38,65.30,72.23,64.89,50.01
171.00,46.01,59.81,66.19,73.12,65.37,50.43
172.00,46.21,60.24,64.90,73.32,65.80,51.20
173.00,46.39,60.49,64.90,73.50,66.06,51.63
174.00,46.59,60.92,64.00,73.93,66.60,51.63
175.00,46.79,61.47,64.00,72.93,67.49,52.43
176.00,46.97,62.01,64.44,73.74,66.49,56.31
177.00,46.97,62.01,65.25,74.17,66.69,56.96
178.00,47.15,62.45,63.10,74.43,66.69,57.16
179.00,47.15,62.65,63.10,74.63,70.28,56.16
180.00,47.41,62.65,63.58,74.81,70.28,57.06
181.00,47.59,63.55,64.46,73.52,70.28,57.31
182.00,47.59,63.55,64.64,74.32,70.72,57.31
183.00,47.77,64.35,63.35,74.75,71.21,57.31
184.00,47.77,63.35,63.53,75.01,71.75,57.49
185.00,47.77,64.15,64.33,75.90,72.23,57.49
186.00,47.77,64.92,65.21,76.08,72.23,57.97
187.00,48.67,63.92,65.21,73.93,72.23,58.40
188.00,48.67,63.92,65.46,74.81,73.04,58.82
189.00,48.67,64.12,65.72,75.01,71.75,58.82
190.00,47.67,64.12,66.15,75.01,71.75,59.08
191.00,47.87,64.61,66.58,75.90,72.64,59.95
192.00,52.87,65.50,70.43,76.16,72.89,59.95
193.00,53.67,65.70,70.43,76.34,71.99,60.72
194.00,58.38,64.70,70.61,77.00,71.99,61.38
195.00,58.38,65.50,70.61,76.10,71.99,61.81
196.00,57.38,65.50,71.04,74.81,69.87,61.81
197.00,58.18,65.93,71.04,74.81,70.35,61.81
198.00,59.08,65.93,71.93,75.24,70.35,62.01
199.00,59.08,66.19,72.18,75.44,70.78,62.43
200.00,59.08,66.99,75.97,75.70,70.78,62.63
201.00,59.52,67.19,76.15,75.70,70.98,62.63
202.00,60.41,67.19,76.58,75.90,70.98,62.83
203.00,60.61,67.39,76.76,73.75,71.18,58.97
204.00,60.81,68.28,76.94,78.75,71.38,62.76
205.00,60.81,68.48,75.65,78.93,71.64,61.76
206.00,60.81,68.48,74.36,78.93,72.44,61.76
207.00,61.01,68.48,74.36,79.73,72.44,62.20
208.00,61.01,68.48,74.62,80.54,73.33,62.65
209.00,61.01,68.74,73.72,79.25,73.33,62.65
210.00,61.01,69.54,74.62,80.05,74.14,60.44
211.00,61.01,68.28,74.62,83.90,74.14,59.44
212.00,61.21,68.54,75.51,84.10,75.01,60.24
213.00,61.21,69.34,74.61,84.35,73.72,58.11
214.00,62.02,67.21,74.61,84.61,73.92,59.01
215.00,62.22,71.09,74.61,83.61,74.58,59.26
216.00,62.22,71.98,79.71,83.61,74.58,59.26
217.00,62.22,72.16,78.42,83.86,76.57,59.80
218.00,61.32,72.36,78.62,84.04,76.82,64.80
219.00,61.32,73.26,78.80,84.70,77.24,65.70
220.00,61.52,74.06,82.67,84.88,77.42,65.90
221.00,61.78,74.26,83.48,85.31,78.32,65.90
222.00,61.98,73.26,83.68,85.74,78.75,66.44
223.00,62.87,73.46,83.68,85.92,78.75,67.24
224.00,63.05,73.46,88.39,85.92,79.64,67.50
225.00,63.85,74.26,88.57,82.62,79.64,67.98
226.00,63.85,74.46,89.46,80.47,79.90,68.87
227.00,64.28,74.89,88.56,80.67,80.67,69.05
228.00,64.28,75.09,88.82,80.67,81.15,69.49
229.00,64.71,75.09,86.67,81.48,85.89,69.49
230.00,64.71,75.29,87.55,85.33,86.15,69.75
231.00,65.52,75.54,87.75,86.20,87.04,70.55
232.00,65.52,75.74,87.75,86.20,87.47,68.14
233.00,64.23,74.74,86.46,87.01,87.65,68.68
234.00,64.23,73.48,86.46,87.44,88.20,68.94
235.00,64.43,73.48,84.33,87.87,88.62,69.74
236.00,64.43,73.48,84.33,86.58,87.33,70.17
237.00,64.43,75.47,84.33,85.68,88.21,70.37
238.00,64.61,75.67,89.04,85.86,89.10,70.37
239.00,65.41,75.67,89.24,84.57,89.10,71.24
240.00,65.41,75.67,89.67,81.85,89.10,71.79
241.00,65.41,75.67,89.87,82.03,89.30,75.66
242.00,65.41,75.87,90.05,82.46,89.85,75.84
243.00,65.41,76.53,87.92,83.34,87.72,74.94
244.00,65.41,76.53,88.12,82.34,87.72,75.48
245.00,65.61,77.33,88.12,82.59,87.98,75.66
246.00,65.81,77.33,88.12,81.30,87.98,76.32
247.00,66.01,77.53,89.00,85.16,88.16,76.75
248.00,66.90,77.78,89.18,85.82,87.26,76.75
249.00,65.90,77.96,89.61,85.82,89.96,77.56
250.00,65.90,78.16,89.86,84.92,88.67,77.81
251.00,66.10,78.42,94.57,84.92,89.57,78.29
252.00,66.28,79.22,94.57,85.34,88.31,78.54
253.00,66.28,79.22,94.77,85.77,88.49,78.54
254.00,66.73,79.22,95.67,83.05,86.07,78.72
255.00,66.73,79.42,95.67,83.31,86.07,79.62
256.00,66.73,79.42,94.77,83.31,86.07,80.16
257.00,66.73,79.42,95.19,83.57,86.88,80.59
258.00,66.73,79.62,95.62,83.83,84.67,81.02
259.00,67.50,80.05,97.24,84.70,84.85,83.16
260.00,67.50,80.05,96.34,84.95,85.65,83.60
261.00,67.50,80.25,96.77,85.15,85.91,83.80
262.00,67.50,80.25,97.54,85.15,86.16,84.25
263.00,68.39,81.06,97.72,85.96,86.96,86.39
264.00,68.59,81.06,98.61,90.67,87.41,86.82
265.00,68.59,81.26,98.61,91.10,87.59,87.59
266.00,68.85,81.46,99.04,91.58,87.77,87.77
267.00,69.74,81.46,104.04,92.38,87.95,88.02
268.00,69.94,81.71,104.22,91.48,88.39,88.27
269.00,69.94,81.71,104.40,91.91,88.39,88.45
270.00,69.94,81.71,104.83,92.57,88.39,88.70
271.00,70.20,81.71,105.26,92.57,88.39,85.99
272.00,70.40,81.91,106.14,94.19,88.57,86.17
273.00,69.40,81.91,106.14,94.19,89.46,86.59
274.00,69.40,82.72,106.32,94.99,89.89,86.59
275.00,70.21,83.15,106.75,94.99,90.07,87.40
276.00,70.21,83.35,106.93,95.25,90.07,88.29
277.00,70.41,82.35,106.93,95.25,88.78,88.55
278.00,70.83,81.35,104.78,95.91,89.21,88.99
279.00,71.26,81.35,104.78,95.91,90.02,90.61
280.00,71.26,81.55,109.88,92.61,90.02,90.61
281.00,71.46,81.55,109.88,92.61,90.50,92.75
282.00,72.27,81.98,110.32,93.42,90.68,90.60
283.00,72.27,82.41,110.32,93.67,90.68,91.48
284.00,72.53,82.61,110.32,92.77,91.16,91.48
285.00,72.53,82.61,109.42,90.06,91.36,91.48
286.00,72.71,82.81,109.42,90.06,90.46,91.48
287.00,72.91,83.06,109.90,90.06,90.90,91.90
288.00,72.91,83.26,107.78,90.06,91.80,92.33
289.00,73.11,83.26,107.78,90.49,92.22,92.51
290.00,73.29,83.51,112.88,90.74,92.42,93.17
291.00,73.29,83.51,109.58,90.74,92.68,91.02
292.00,73.49,83.94,109.78,91.52,92.68,91.82
293.00,73.49,84.19,109.96,91.70,92.93,92.71
294.00,73.69,84.19,109.06,91.70,93.18,93.26
295.00,73.69,85.09,109.48,91.88,93.96,93.26
296.00,73.87,85.09,106.19,91.88,94.14,93.26
297.00,73.87,85.34,106.39,92.68,94.68,93.68
298.00,74.12,86.14,107.26,93.45,95.16,94.56
299.00,74.12,86.34,107.75,94.11,95.16,95.10
300.00,74.12,88.48,107.75,94.29,95.97,95.53
301.00,74.12,88.68,107.93,94.95,96.74,95.96
302.00,74.93,88.88,108.11,94.95,97.00,96.44
303.00,74.93,89.54,109.00,95.43,97.00,96.44
304.00,74.93,88.28,106.28,95.69,97.66,97.22
305.00,75.13,88.71,106.83,96.35,98.14,97.65
306.00,75.13,88.71,107.37,96.53,98.40,98.52
307.00,75.13,89.14,107.80,97.33,99.29,96.11
308.00,75.33,89.57,108.57,98.11,97.16,96.65
309.00,75.33,89.57,108.57,98.29,97.59,97.55
310.00,75.33,89.77,108.82,99.18,98.46,97.99
311.00,75.33,94.77,109.48,98.18,99.36,98.43
312.00,75.33,93.77,110.36,98.84,100.25,98.87
313.00,75.33,93.95,109.07,99.10,101.15,99.53
314.00,74.43,94.15,110.69,101.80,101.69,100.01
315.00,74.43,94.15,110.87,102.06,101.87,105.11
316.00,75.23,92.89,110.87,102.93,102.07,105.99
317.00,75.41,95.03,111.67,103.36,102.95,106.79
318.00,76.21,97.01,111.67,103.81,103.15,107.22
319.00,76.39,97.21,111.67,104.35,108.25,107.42
320.00,76.39,97.21,112.16,104.55,112.96,108.30
321.00,75.39,98.02,112.41,104.81,113.14,108.84
322.00,75.57,98.02,111.51,104.81,113.57,107.94
323.00,76.00,98.82,111.93,105.06,113.57,107.94
324.00,76.43,98.82,112.19,105.61,113.57,108.38
325.00,75.43,98.82,112.85,106.04,113.57,108.38
326.00,75.63,98.82,111.56,106.24,114.34,108.58
327.00,75.81,98.82,111.74,106.50,114.34,109.06
328.00,76.01,99.07,112.00,104.35,114.88,109.49
329.00,76.21,99.27,111.10,104.78,115.14,109.69
330.00,76.21,103.15,111.64,105.32,115.80,109.87
331.00,74.92,99.13,111.90,106.85,115.80,106.01
332.00,75.72,98.13,112.10,106.85,115.80,106.89
333.00,76.62,98.13,112.36,107.11,116.60,107.77
334.00,77.05,98.33,112.90,107.37,117.48,108.02
335.00,77.48,98.33,112.00,107.80,120.18,108.80
336.00,77.48,98.53,109.88,107.98,120.18,109.05
337.00,78.37,97.27,110.30,108.23,120.18,109.53
338.00,78.37,97.47,110.84,108.23,120.38,110.19
339.00,78.55,97.67,111.72,108.43,121.28,110.62
340.00,78.99,98.47,115.57,109.09,121.82,110.82
341.00,78.99,98.47,114.67,109.90,122.07,111.08
342.00,78.99,98.67,115.11,109.90,124.78,111.52
343.00,79.25,98.87,116.01,109.90,125.32,111.72
344.00,79.25,99.07,116.88,110.33,125.76,109.51
345.00,79.43,99.07,117.31,110.33,125.96,110.40
346.00,79.63,99.32,117.31,110.87,126.85,110.40
347.00,79.63,100.13,118.20,114.72,127.28,110.40
348.00,80.53,100.90,118.75,114.92,127.72,111.06
349.00,80.71,98.49,119.29,115.58,127.72,111.94
350.00,81.60,98.49,119.72,115.58,123.70,112.37
351.00,81.60,96.08,120.49,115.78,123.70,113.24
352.00,81.60,96.51,120.93,116.22,124.19,114.14
353.00,81.60,93.79,121.59,116.48,124.39,114.56
354.00,82.03,93.99,121.59,116.74,125.05,115.01
355.00,82.21,94.42,119.47,121.84,125.48,115.81
356.00,80.92,95.19,119.90,125.12,125.68,116.29
357.00,81.12,95.39,120.79,125.30,124.39,116.73
358.00,82.01,95.57,120.99,125.30,124.64,117.63
359.00,82.21,91.55,120.99,125.30,125.08,118.43
360.00,82.21,91.80,121.88,125.96,125.97,118.43
361.00,87.21,93.94,122.06,125.96,126.15,118.86
362.00,86.31,93.94,122.06,126.85,126.70,119.40
363.00,85.41,94.14,122.51,127.03,127.57,119.60
364.00,85.41,94.14,121.22,127.84,127.83,120.14
365.00,85.41,92.86,121.88,128.10,128.60,120.14
366.00,90.51,93.29,122.75,128.10,129.05,117.99
367.00,90.69,92.03,122.75,128.35,129.85,118.80
368.00,91.50,92.03,127.85,128.35,129.85,118.80
369.00,91.50,92.57,127.85,128.61,129.85,119.57
370.00,92.30,92.75,128.05,131.31,128.59,117.44
371.00,92.30,93.29,128.25,131.31,129.02,119.06
372.00,92.50,93.84,128.69,131.31,131.00,119.06
373.00,92.76,93.84,128.89,131.51,132.98,119.24
374.00,97.76,94.09,129.09,132.39,133.41,119.68
375.00,97.96,96.07,129.09,132.57,134.29,120.58
376.00,98.16,96.27,129.35,132.75,135.06,121.38
377.00,98.59,96.47,129.61,136.60,135.60,121.38
378.00,98.59,97.01,129.61,137.26,136.41,121.93
379.00,98.77,97.44,130.03,137.44,136.41,122.82
380.00,99.21,97.44,130.03,142.15,135.12,122.82
381.00,99.41,97.87,130.81,142.58,135.37,123.02
382.00,99.84,98.30,131.61,142.78,135.37,123.45
383.00,99.84,97.30,131.61,147.78,134.08,123.65
384.00,99.84,97.30,132.05,148.03,134.08,124.09
385.00,100.02,98.20,132.86,148.29,134.28,124.86
386.00,100.20,99.00,133.11,147.00,134.71,124.86
387.00,100.20,99.89,133.54,147.00,133.42,125.41
388.00,100.63,100.09,133.99,147.90,132.52,125.59
389.00,100.63,100.29,133.99,148.15,136.39,126.13
390.00,100.89,100.49,131.84,148.96,136.82,126.57
391.00,100.89,96.48,131.84,148.96,136.82,127.00
392.00,100.89,97.02,132.50,149.14,137.37,128.53
393.00,99.60,97.27,133.16,150.03,138.14,128.78
394.00,99.86,96.01,133.16,150.69,139.03,129.21
395.00,99.86,96.01,133.36,149.69,139.84,129.41
396.00,100.04,96.44,133.84,150.23,140.09,131.03
397.00,100.04,96.87,134.10,150.41,140.09,131.47
398.00,100.04,97.35,133.20,151.22,140.09,132.37
399.00,100.04,96.45,133.45,152.75,140.51,128.35
400.00,100.29,97.00,133.63,152.95,140.69,128.60
401.00,100.29,97.25,134.53,153.61,141.24,129.40
402.00,100.47,98.14,134.71,153.81,141.24,125.39
403.00,99.57,98.40,131.99,154.25,141.24,125.39
404.00,99.57,97.11,132.88,153.25,141.24,125.39
405.00,99.77,98.01,134.87,154.02,141.44,126.19
406.00,99.77,98.21,135.05,154.57,141.86,128.17
407.00,99.95,98.21,134.15,155.46,142.40,128.61
408.00,99.95,98.69,132.86,156.00,143.30,128.87
409.00,100.15,98.89,131.96,156.43,143.50,129.77
410.00,100.58,98.89,132.14,157.33,143.92,128.50
411.00,101.48,99.09,132.32,157.33,144.37,128.76
412.00,100.19,97.83,132.52,157.33,144.79,126.63
413.00,101.08,98.03,133.00,157.87,144.79,126.63
414.00,100.18,98.23,133.18,157.87,145.27,125.37
415.00,100.61,98.23,133.61,158.64,146.17,125.81
416.00,100.81,94.21,133.61,157.74,146.61,126.30
417.00,100.81,94.98,134.50,157.74,146.61,126.73
418.00,101.01,94.98,134.68,158.17,147.41,131.44
419.00,101.21,93.72,134.88,158.37,147.59,136.18
420.00,102.02,93.92,133.59,157.47,148.40,135.28
421.00,102.02,94.18,134.08,157.90,147.50,135.48
422.00,102.20,94.98,134.52,158.16,148.39,135.90
423.00,102.63,95.79,134.72,158.34,146.18,136.10
424.00,102.81,96.22,135.15,157.44,146.61,133.95
425.00,102.81,96.40,135.15,156.44,146.61,134.50
426.00,102.81,96.94,136.04,156.44,146.81,134.50
427.00,103.01,97.74,136.04,155.54,146.81,134.50
428.00,103.01,93.73,136.81,155.74,146.81,133.50
429.00,103.78,93.73,137.71,155.92,146.81,134.30
430.00,103.98,93.91,137.97,156.34,147.25,135.10
431.00,103.98,94.71,138.86,155.44,147.69,135.28
432.00,103.98,94.91,139.06,156.34,148.24,135.48
433.00,103.98,95.11,139.49,156.52,148.66,135.73
434.00,103.98,95.31,140.38,157.18,148.92,139.59
435.00,104.24,95.56,140.93,155.89,149.69,140.07
436.00,104.42,94.30,141.13,156.31,149.95,140.49
437.00,104.86,99.01,144.41,157.19,150.15,144.37
438.00,104.86,99.21,144.66,157.19,149.15,144.57
439.00,105.29,99.64,144.92,157.39,150.04,145.05
440.00,105.47,99.82,145.10,158.05,150.49,145.94
441.00,105.73,99.82,145.53,158.71,151.26,146.49
442.00,105.91,100.02,145.71,158.91,151.26,146.91
443.00,106.34,100.02,150.45,159.17,152.13,147.11
444.00,106.54,100.02,150.65,159.37,152.94,147.99
445.00,106.72,100.02,150.65,159.62,153.74,148.24
446.00,106.90,96.00,150.65,160.05,153.94,150.22
447.00,106.90,96.18,150.65,160.31,154.14,150.22
448.00,107.08,96.38,150.65,161.11,154.94,150.22
449.00,107.08,96.87,150.85,161.11,155.75,148.07
450.00,107.08,97.05,150.85,161.77,155.95,148.33
451.00,107.08,97.05,151.65,160.87,156.13,148.81
452.00,107.97,97.05,151.65,161.12,156.39,146.68
453.00,107.97,95.79,151.85,161.12,156.39,147.11
454.00,108.23,94.53,151.85,161.12,156.39,145.85
455.00,109.12,94.71,152.28,161.55,156.81,146.28
456.00,108.22,95.51,151.38,162.03,156.81,146.72
457.00,109.11,95.71,151.82,161.03,157.25,147.16
458.00,109.31,95.96,152.62,161.21,157.43,147.42
459.00,108.03,96.14,152.88,161.21,155.31,147.90
460.00,108.03,96.62,151.98,162.02,155.31,148.10
461.00,108.03,96.62,152.16,162.22,155.31,148.90
462.00,108.21,96.80,152.16,162.42,155.56,149.10
463.00,108.21,96.80,150.03,163.22,155.99,149.59
464.00,108.21,96.98,150.69,163.22,154.73,150.03
465.00,109.01,96.98,150.87,163.22,154.73,145.65
466.00,109.45,97.47,151.07,163.42,155.16,146.52
467.00,110.22,97.47,151.97,163.96,155.42,146.78
468.00,110.40,97.47,152.15,164.84,155.42,146.78
469.00,109.50,97.65,152.95,166.98,155.86,147.58
470.00,110.31,98.31,156.80,167.16,156.75,148.47
471.00,110.31,97.05,157.57,167.16,156.75,149.28
472.00,110.31,97.05,157.77,167.16,157.01,150.08
473.00,110.51,97.48,158.43,167.42,157.67,146.22
474.00,110.69,97.73,159.21,167.85,158.09,146.47
475.00,110.87,96.44,159.98,168.28,158.87,146.65
476.00,111.12,96.44,160.78,168.48,159.05,149.36
477.00,111.12,96.98,160.96,168.74,159.05,149.78
478.00,112.02,96.08,160.96,169.17,158.05,150.59
479.00,112.91,96.08,161.21,170.04,158.53,151.02
480.00,113.35,96.08,159.92,170.24,158.95,151.68
481.00,113.35,94.82,160.82,170.44,158.95,151.68
482.00,114.25,95.02,161.71,170.70,159.85,153.66
483.00,114.25,95.83,161.71,171.14,160.28,154.08
484.00,114.45,95.83,161.89,168.99,160.48,154.33
485.00,113.45,96.63,159.68,169.25,160.48,155.14
486.00,114.25,97.52,159.86,169.25,161.37,155.14
487.00,114.45,98.33,160.63,169.68,162.03,155.68
488.00,115.35,98.76,160.63,166.38,162.28,155.93
489.00,115.55,99.19,159.34,166.81,162.71,155.93
490.00,115.55,99.37,159.54,166.99,163.51,156.59
491.00,114.26,99.37,159.54,167.19,163.71,156.59
492.00,114.26,99.80,160.44,165.90,163.71,156.59
493.00,114.46,100.34,164.31,166.56,164.52,157.02
494.00,114.66,96.32,164.97,166.56,164.94,157.79
495.00,115.46,97.85,164.97,167.36,165.14,158.22
496.00,115.72,97.85,164.97,167.79,165.94,158.40
497.00,115.72,96.56,165.17,168.22,166.37,160.02
498.00,116.15,96.76,165.17,168.65,166.57,160.22
499.00,116.41,96.76,165.83,169.08,164.45,160.47
500.00,117.21,97.57,166.26,169.28,165.22,160.72
501.00,117.21,101.15,166.74,169.71,165.42,161.15
502.00,117.21,101.35,167.17,169.89,164.16,161.70
503.00,117.41,101.78,165.02,170.43,167.44,162.14
504.00,117.61,102.21,165.20,170.43,172.15,167.24
505.00,117.61,102.64,166.01,171.20,173.05,168.13
506.00,117.81,102.90,166.01,176.30,170.92,168.13
507.00,118.07,103.44,166.01,175.01,170.92,168.39
508.00,118.96,103.44,166.81,172.86,171.82,168.59
509.00,118.96,103.69,167.29,173.52,172.59,168.84
510.00,119.76,103.89,167.29,178.52,176.46,169.09
511.00,120.02,104.09,167.29,178.52,176.89,166.95
512.00,120.22,104.34,167.47,178.52,177.32,166.95
513.00,120.22,104.89,167.90,179.18,178.12,167.49
514.00,120.65,105.09,168.16,179.61,177.12,164.77
515.00,120.65,105.09,168.16,179.61,177.56,165.43
516.00,121.08,105.34,168.16,179.79,178.22,166.31
517.00,121.28,105.34,168.59,179.79,178.76,166.74
518.00,121.46,105.59,168.79,180.34,178.76,167.22
519.00,121.66,106.07,168.99,180.77,182.05,168.10
520.00,121.86,104.81,169.17,180.77,182.05,167.10
521.00,122.04,104.81,169.35,181.20,182.49,167.53
522.00,122.24,105.36,169.35,181.74,182.75,166.27
523.00,122.67,105.79,170.15,181.74,183.17,162.41
524.00,122.87,105.97,170.15,180.45,184.07,162.84
525.00,123.05,106.40,170.15,180.71,184.87,163.49
526.00,123.85,106.40,170.33,181.51,185.31,164.39
527.00,124.03,106.65,171.86,181.76,185.31,165.28
528.00,129.03,106.91,172.29,181.94,186.21,165.94
529.00,128.03,107.09,173.09,182.84,186.46,166.12
530.00,128.03,107.29,173.09,183.38,186.89,166.30
531.00,128.29,106.29,173.53,184.26,184.48,167.07
532.00,128.47,106.29,173.53,184.44,182.07,167.56
533.00,128.47,106.77,171.40,184.87,178.05,167.56
534.00,128.90,106.97,170.50,185.05,178.85,168.36
535.00,128.90,107.22,170.93,185.30,178.85,169.02
536.00,130.43,105.96,170.93,185.56,179.40,169.45
537.00,130.61,103.55,171.13,185.56,179.40,170.22
538.00,130.61,103.55,168.42,185.56,179.60,170.22
539.00,129.71,104.35,168.42,185.74,179.80,170.65
540.00,129.71,107.63,168.68,186.55,180.06,168.24
541.00,129.97,107.81,168.68,190.42,180.83,166.98
542.00,130.17,108.30,168.68,190.42,180.83,169.68
543.00,130.17,108.30,168.88,188.21,181.63,168.78
544.00,130.35,108.50,169.65,186.92,182.17,168.78
545.00,130.60,108.93,169.85,187.10,182.17,169.26
546.00,130.78,108.93,170.05,187.99,182.60,169.92
547.00,131.21,108.93,170.48,188.80,183.04,169.92
548.00,131.39,108.93,170.48,189.34,183.85,171.91
549.00,131.59,108.93,168.35,190.00,184.10,171.91
550.00,131.59,109.70,168.35,190.44,184.58,172.39
551.00,132.02,111.68,169.15,190.99,184.84,172.87
552.00,132.22,111.93,169.15,190.99,185.27,173.41
553.00,132.42,112.18,169.33,191.19,185.27,173.41
554.00,132.62,112.36,169.78,191.62,186.04,176.70
555.00,131.62,112.62,170.03,192.51,183.91,177.18
556.00,132.05,111.36,170.48,192.77,184.72,177.18
557.00,132.05,111.54,170.90,193.03,185.49,177.44
558.00,132.23,111.97,170.90,193.68,185.49,178.33
559.00,132.49,112.84,171.45,194.23,185.49,179.10
560.00,132.69,112.84,170.55,194.66,187.47,179.98
561.00,132.69,113.02,171.20,194.86,187.65,180.40
562.00,133.58,113.28,171.63,195.66,187.65,180.83
563.00,133.76,113.76,171.89,196.09,187.85,181.09
564.00,134.02,114.02,172.79,196.09,188.28,181.09
565.00,134.20,112.73,174.77,196.09,188.53,181.34
566.00,134.38,112.73,178.56,196.29,188.71,182.12
567.00,134.63,112.98,178.74,196.77,188.91,182.12
568.00,134.63,113.52,179.63,197.66,189.45,182.12
569.00,133.73,113.72,179.83,198.47,189.63,182.77
570.00,132.73,114.49,180.26,200.45,190.53,183.43
571.00,132.73,114.75,180.26,200.45,190.53,183.61
572.00,131.73,113.75,180.51,200.45,195.63,184.04
573.00,132.16,113.75,183.22,201.34,195.63,183.14
574.00,132.36,114.55,183.70,202.11,197.61,183.94
575.00,132.79,115.09,183.90,202.11,197.87,184.38
576.00,131.89,115.27,184.10,202.11,198.07,184.93
577.00,132.15,115.47,184.53,202.11,198.49,188.52
578.00,132.15,115.47,184.78,202.66,198.92,189.06
579.00,131.15,115.65,185.23,202.92,198.92,189.32
580.00,131.35,115.65,185.66,203.40,198.92,189.75
581.00,131.53,118.94,186.55,200.68,199.12,190.00
582.00,131.53,119.14,186.98,196.66,199.32,190.18
583.00,131.71,119.39,187.24,196.66,199.52,190.61
584.00,131.71,119.59,185.95,197.11,198.23,189.35
585.00,132.14,118.69,186.21,197.65,199.13,188.09
586.00,132.32,118.89,186.69,198.45,199.55,188.53
587.00,132.32,118.89,187.11,194.43,199.99,192.32
588.00,132.50,121.03,188.01,195.33,200.17,192.58
589.00,132.70,121.21,188.21,195.58,200.37,192.58
590.00,131.80,121.21,188.39,191.56,200.37,190.45
591.00,130.80,122.01,188.39,191.82,200.86,190.45
592.00,131.69,122.49,188.59,192.02,201.28,190.45
593.00,131.87,121.23,188.59,192.20,201.48,191.35
594.00,130.58,119.97,188.59,192.20,201.48,192.12
595.00,130.78,118.97,189.07,193.09,197.46,192.55
596.00,130.78,118.97,189.96,193.09,198.27,192.97
597.00,130.78,118.97,190.39,193.35,198.45,193.87
598.00,130.96,119.40,190.87,194.01,197.16,194.76
599.00,131.39,121.39,190.87,194.81,197.41,194.76
600.00,131.57,121.39,190.87,195.30,197.95,195.19
601.00,130.57,121.81,190.87,195.48,198.21,195.96
602.00,130.75,123.96,191.30,196.28,198.64,196.16
603.00,129.75,123.06,191.30,199.56,199.12,196.34
604.00,130.65,123.26,194.58,199.82,199.78,196.60
605.00,130.65,123.44,194.78,199.82,199.98,196.86
606.00,130.83,123.44,194.78,200.48,200.16,197.06
607.00,130.83,122.44,195.44,200.91,200.41,197.86
608.00,130.83,122.44,195.44,201.34,201.30,193.48
609.00,131.26,122.69,195.44,201.99,201.55,193.68
610.00,131.26,122.89,195.62,201.99,201.75,194.12
611.00,131.44,123.09,196.11,202.80,201.75,194.55
612.00,131.64,121.83,200.82,203.00,202.01,194.99
613.00,131.84,122.37,201.00,203.43,202.44,192.87
614.00,131.84,122.57,201.44,203.86,202.62,193.12
615.00,132.02,123.37,202.10,204.66,203.05,193.30
616.00,132.82,123.55,202.53,205.20,203.53,192.40
617.00,133.02,123.98,203.30,205.20,202.63,192.83
618.00,133.20,121.57,203.72,205.20,203.40,193.60
619.00,133.20,121.75,208.82,205.20,203.40,192.60
620.00,133.20,122.00,212.61,205.46,204.21,188.58
621.00,133.45,122.90,210.46,205.46,205.01,190.72
622.00,132.55,123.10,211.27,205.72,205.19,190.98
623.00,132.55,123.54,211.27,205.72,205.19,191.18
624.00,132.98,124.43,215.12,206.20,205.37,191.95
625.00,133.16,124.43,215.12,204.91,207.51,191.95
626.00,133.34,123.43,215.12,205.57,207.71,192.13
627.00,133.52,123.63,215.55,206.23,206.71,192.57
628.00,133.52,124.53,216.44,207.04,202.69,193.23
629.00,133.52,124.96,217.34,204.32,202.69,193.77
630.00,133.70,123.67,217.34,205.19,202.69,194.67
631.00,133.88,124.47,217.76,205.19,200.48,194.87
632.00,134.06,124.47,218.57,206.07,200.66,190.85
633.00,134.06,124.72,218.77,202.77,201.56,188.64
634.00,134.24,124.72,219.02,203.22,202.43,189.18
635.00,134.24,124.72,219.47,203.22,202.68,189.99
636.00,134.24,125.53,223.34,203.22,202.94,190.43
637.00,134.44,126.07,223.34,203.66,203.74,190.43
638.00,134.44,126.87,223.34,203.91,204.23,191.20
639.00,134.70,127.07,223.88,204.09,204.71,191.74
640.00,134.70,127.25,223.88,204.27,204.91,191.74
641.00,134.95,127.45,223.88,204.47,205.68,192.29
642.00,134.95,127.65,224.08,204.91,205.88,192.29
643.00,134.95,127.85,224.28,205.17,206.32,192.54
644.00,134.95,128.75,224.48,205.43,206.77,194.68
645.00,134.95,128.75,224.92,205.43,206.95,193.42
646.00,139.66,128.93,225.18,205.63,207.20,193.68
647.00,139.66,128.93,222.97,205.83,207.38,193.86
648.00,138.76,129.36,223.87,206.09,207.86,194.12
649.00,138.94,130.13,224.07,206.52,208.30,194.54
650.00,139.37,130.38,224.32,206.52,208.48,195.42
651.00,139.37,130.56,224.77,207.18,209.38,195.86
652.00,139.37,130.99,224.77,203.32,209.63,196.29
653.00,139.37,131.19,225.02,203.74,210.05,196.49
654.00,139.37,131.37,225.45,203.74,209.15,197.38
655.00,139.80,131.55,225.45,204.17,209.41,197.56
656.00,138.51,131.55,225.88,204.17,206.99,193.55
657.00,138.77,131.75,225.88,204.37,207.77,193.55
658.00,139.20,131.93,225.88,204.55,208.19,194.44
659.00,139.20,129.52,225.88,203.26,208.19,192.29
660.00,139.20,128.23,226.31,203.70,206.06,194.43
661.00,139.38,127.33,226.74,204.47,206.61,195.20
662.00,139.63,127.58,226.94,205.13,206.81,195.20
663.00,139.89,128.48,226.94,205.13,207.35,195.75
664.00,140.32,128.66,227.75,205.13,207.60,196.00
665.00,140.50,128.86,228.52,206.01,207.80,200.74
666.00,140.50,128.86,228.52,206.19,208.35,200.74
667.00,140.93,129.04,229.06,207.08,208.53,201.61
668.00,139.93,129.04,229.32,207.51,208.78,202.42
669.00,140.82,129.84,229.58,208.05,209.33,202.60
670.00,141.25,130.02,230.12,204.19,209.99,203.37
671.00,141.43,130.45,233.91,204.74,210.42,200.07
672.00,141.86,130.45,234.16,204.92,210.67,197.66
673.00,142.29,130.70,234.60,205.34,210.67,197.66
674.00,142.47,130.90,234.60,203.22,211.56,198.14
675.00,142.47,131.33,232.46,204.11,211.76,199.02
676.00,142.47,131.51,232.71,201.96,212.19,199.44
677.00,142.90,131.71,235.42,202.76,212.99,199.70
678.00,142.90,132.25,235.42,203.54,213.65,199.90
679.00,143.33,133.06,235.85,204.20,213.83,197.75
680.00,143.76,133.06,236.05,204.20,214.63,198.23
681.00,143.94,133.06,236.25,204.74,214.89,202.94
682.00,143.94,133.06,236.69,205.40,215.09,205.08
683.00,144.37,133.54,236.89,205.88,214.09,205.96
684.00,144.37,134.43,237.09,202.02,214.34,206.22
685.00,144.63,134.61,237.98,202.28,213.06,206.70
686.00,145.06,133.35,238.23,202.53,213.50,207.47
687.00,145.06,133.78,242.09,202.53,213.50,211.34
688.00,145.06,133.98,242.29,202.53,214.30,212.22
689.00,145.24,134.79,242.73,207.24,215.07,212.65
690.00,145.67,134.99,243.62,207.24,215.27,210.52
691.00,145.85,135.17,244.52,207.24,216.04,210.95
692.00,146.65,135.97,245.32,208.12,214.76,211.73
693.00,146.91,135.97,245.58,208.78,215.01,212.38
694.00,147.11,136.22,246.00,208.78,217.71,212.56
695.00,146.21,134.93,248.71,204.76,218.15,212.99
696.00,144.92,135.19,248.91,208.55,218.35,217.73
697.00,145.18,135.19,248.91,209.21,217.35,218.62
698.00,145.18,135.44,249.57,213.06,218.16,219.07
699.00,145.18,135.44,249.82,213.26,218.64,216.85
700.00,145.18,135.87,249.82,213.69,219.30,217.05
701.00,145.38,136.30,250.25,214.17,219.56,217.50
702.00,145.56,136.84,250.45,214.98,219.81,217.98
703.00,146.33,136.84,250.88,213.72,220.29,218.41
704.00,146.76,137.02,251.08,214.26,220.54,219.30
705.00,147.65,137.22,251.33,214.26,220.72,220.11
706.00,152.75,137.22,252.23,214.26,220.98,220.65
707.00,151.85,137.77,250.94,213.26,221.78,220.65
708.00,152.66,137.77,251.37,214.06,221.98,220.90
709.00,153.09,137.77,252.25,209.68,221.98,221.33
710.00,153.27,138.02,256.03,208.39,222.78,222.95
711.00,153.45,136.74,255.13,208.39,222.78,223.61
712.00,153.65,136.99,252.72,208.39,223.21,224.03
713.00,154.08,135.73,251.82,208.82,223.69,224.69
714.00,154.85,136.39,252.25,206.10,224.12,225.23
715.00,155.05,136.57,252.43,206.88,225.01,226.11
716.00,155.85,137.05,252.43,207.77,225.01,226.11
717.00,154.56,136.05,252.43,208.65,225.49,226.31
718.00,154.99,136.25,252.87,213.36,225.69,226.74
719.00,155.89,137.05,252.87,213.90,226.50,227.18
720.00,155.89,137.23,252.87,215.43,226.50,227.18
721.00,154.60,137.43,253.13,216.09,228.03,228.08
722.00,154.86,137.63,253.56,216.09,228.03,228.28
723.00,155.04,137.63,253.99,216.63,228.28,228.28
724.00,155.04,138.06,254.88,216.89,228.54,229.08
725.00,155.04,138.61,253.59,216.89,229.31,232.95
726.00,155.22,138.61,250.87,217.14,229.51,232.95
727.00,155.22,138.61,254.75,217.56,229.51,233.15
728.00,155.65,138.86,254.75,214.85,234.22,231.03
729.00,155.85,139.29,254.75,210.99,234.48,231.90
730.00,155.85,139.72,255.29,211.24,235.37,230.64
731.00,155.85,139.72,255.49,212.02,235.91,229.64
732.00,156.03,139.72,256.30,212.79,236.34,230.30
733.00,156.03,139.90,256.30,217.50,236.34,230.50
734.00,156.28,140.33,255.01,215.35,236.77,227.79
735.00,156.28,136.32,255.21,215.55,238.30,229.32
736.00,157.18,137.21,255.21,216.32,239.19,230.12
737.00,157.18,138.10,256.01,215.42,239.62,230.32
738.00,162.28,138.10,256.01,216.19,241.60,229.32
739.00,162.28,138.10,256.01,216.39,245.39,229.32
740.00,162.46,138.10,256.19,216.39,245.59,230.12
741.00,161.17,139.00,254.06,217.29,245.79,226.83
742.00,161.17,139.18,254.06,217.83,246.27,227.08
743.00,161.35,139.38,254.51,217.83,246.70,227.52
744.00,161.55,139.56,254.76,218.49,247.57,227.95
745.00,161.81,140.04,254.96,219.15,248.12,228.20
746.00,162.70,140.52,255.74,219.58,248.37,228.64
747.00,162.70,140.72,256.40,219.58,248.57,229.12
748.00,162.70,141.62,256.58,220.01,247.57,229.37
749.00,162.70,141.82,257.45,222.15,245.16,229.55
750.00,162.90,142.02,257.93,222.33,245.58,230.21
751.00,163.16,140.73,255.78,222.58,245.78,232.20
752.00,163.16,141.50,254.50,222.78,245.98,235.78
753.00,163.59,141.50,254.70,223.33,246.18,236.04
754.00,163.85,141.50,255.57,223.99,244.89,236.70
755.00,164.05,142.39,255.57,223.09,242.48,236.88
756.00,164.94,138.37,253.42,223.86,241.19,237.13
757.00,164.94,143.11,252.13,224.30,241.19,238.00
758.00,164.94,143.37,252.13,224.84,241.37,238.26
759.00,164.94,144.14,252.13,225.29,241.55,235.54
760.00,165.14,144.92,252.58,224.39,241.75,239.41
761.00,165.32,145.36,253.02,225.19,242.23,239.84
762.00,165.75,145.79,253.91,225.99,242.49,240.04
763.00,165.93,145.79,254.34,225.99,242.75,235.66
764.00,166.37,145.79,255.24,226.19,242.75,239.53
765.00,166.55,145.97,255.42,226.44,243.18,240.42
766.00,166.81,146.51,255.90,226.64,241.05,240.87
767.00,166.99,145.22,256.56,231.36,241.05,239.58
768.00,166.99,142.81,256.56,227.50,241.48,239.58
769.00,167.42,141.52,256.76,228.27,242.14,240.45
770.00,167.60,139.11,256.76,228.81,242.40,240.88
771.00,168.03,139.37,257.65,229.24,242.83,240.88
772.00,168.03,139.57,258.31,231.22,241.54,241.08
773.00,168.23,139.75,258.74,233.36,242.34,241.56
774.00,168.41,140.55,258.99,233.85,242.54,241.99
775.00,169.30,139.26,259.42,234.28,242.72,242.24
776.00,169.30,140.06,263.27,234.70,242.92,242.67
777.00,170.20,140.32,263.47,235.18,243.35,242.67
778.00,170.63,140.52,263.47,235.67,243.60,244.65
779.00,169.34,140.72,263.90,234.41,245.13,244.83
780.00,168.44,140.90,264.10,234.59,241.84,245.73
781.00,168.87,141.71,264.76,230.21,241.84,246.16
782.00,169.13,142.51,265.57,230.41,241.84,247.05
783.00,169.13,142.77,265.75,229.12,241.84,244.92
784.00,169.56,143.57,265.95,229.55,241.84,245.80
785.00,169.76,143.57,266.13,229.80,242.02,246.69
786.00,170.01,144.11,266.13,230.69,242.89,247.12
787.00,170.44,144.37,266.31,230.69,243.07,247.55
788.00,170.44,144.55,266.31,230.94,243.07,247.75
789.00,170.70,144.98,267.11,231.12,243.85,250.46
790.00,171.13,144.08,267.29,232.66,247.43,248.04
791.00,171.56,144.33,267.49,232.66,247.69,248.04
792.00,171.76,146.32,267.49,233.20,248.46,248.04
793.00,171.96,146.50,267.69,234.00,248.66,248.04
794.00,172.16,147.30,267.69,234.25,249.20,248.94
795.00,172.16,147.30,267.95,234.43,249.40,250.92
796.00,172.16,146.40,268.15,234.61,245.38,251.17
797.00,172.16,146.40,268.41,234.61,245.82,251.61
798.00,171.26,147.20,268.66,235.04,245.82,252.39
799.00,171.52,147.20,269.21,231.74,246.08,252.39
800.00,171.78,147.75,269.75,232.00,243.93,253.28
801.00,170.49,148.29,265.89,234.14,242.64,253.28
802.00,170.67,148.72,266.77,237.42,241.74,254.16
803.00,171.47,147.43,267.57,233.56,242.17,254.36
804.00,171.47,147.69,267.77,234.36,242.35,251.94
805.00,171.90,147.87,267.77,233.46,242.78,252.20
806.00,172.33,148.05,268.31,233.71,242.96,252.74
807.00,172.53,152.79,268.49,230.42,243.14,253.40
808.00,172.97,156.64,268.92,229.16,243.63,253.40
809.00,171.97,157.53,268.92,227.87,244.11,253.83
810.00,172.17,158.34,269.35,229.85,244.54,253.83
811.00,172.43,158.54,269.35,230.11,244.97,254.27
812.00,172.61,158.72,270.16,230.11,245.17,254.45
813.00,172.81,158.72,270.34,230.11,247.87,254.93
814.00,172.99,159.52,270.54,230.11,248.75,255.36
815.00,173.17,160.00,271.34,230.36,249.17,252.65
816.00,173.35,160.20,271.34,230.62,249.17,253.52
817.00,174.15,160.45,271.88,234.47,253.88,254.42
818.00,174.15,159.19,271.88,235.24,252.60,254.90
819.00,174.33,156.78,272.33,236.04,253.08,255.56
820.00,174.51,154.37,272.77,236.70,253.28,255.74
821.00,174.71,153.08,272.95,237.48,253.28,256.40
822.00,174.89,153.62,273.15,237.48,258.38,256.88
823.00,173.89,154.52,273.15,237.48,259.18,254.75
824.00,173.89,153.23,273.57,237.96,259.99,255.18
825.00,173.89,153.41,273.83,238.83,261.97,254.18
826.00,173.89,153.89,272.54,238.83,262.45,254.44
827.00,173.89,154.09,272.74,239.73,262.87,254.92
828.00,174.32,154.90,272.92,237.32,263.13,256.54
829.00,174.32,154.90,273.40,236.06,263.94,256.80
830.00,175.10,155.10,273.89,236.06,264.14,256.98
831.00,175.10,153.83,274.43,236.48,264.39,258.60
832.00,175.99,152.55,274.91,235.19,264.88,255.88
833.00,176.79,152.55,275.81,235.37,265.13,256.14
834.00,177.60,152.55,276.24,233.22,265.33,251.75
835.00,177.60,153.42,274.95,232.22,265.53,252.24
836.00,177.85,154.32,275.43,233.84,266.08,252.24
837.00,178.05,151.60,276.23,237.69,266.50,252.78
838.00,178.48,151.60,276.43,237.69,266.70,253.26
839.00,178.48,150.70,277.24,238.47,267.47,254.16
840.00,178.91,150.88,277.24,238.90,267.73,250.14
841.00,179.34,150.88,281.03,239.38,268.39,249.14
842.00,179.34,151.14,281.03,236.66,269.29,247.85
843.00,178.05,151.58,281.51,237.20,269.29,246.59
844.00,178.23,150.58,281.51,235.05,270.16,248.57
845.00,177.33,149.29,281.51,235.54,270.34,249.00
846.00,177.76,149.47,281.77,235.97,270.78,249.00
847.00,176.48,147.06,283.91,235.07,271.21,249.88
848.00,176.48,145.77,282.62,235.87,271.66,249.88
849.00,177.28,145.77,282.80,234.97,272.46,250.42
850.00,178.08,145.77,282.80,234.07,272.90,250.85
851.00,178.08,146.31,282.98,234.73,272.90,251.29
852.00,178.08,146.56,283.42,234.93,273.16,248.00
853.00,178.33,145.66,284.22,235.18,273.59,248.87
854.00,178.51,145.66,282.93,237.32,274.03,248.87
855.00,179.41,145.86,280.22,238.22,274.03,249.13
856.00,179.84,146.76,280.22,241.50,276.74,246.41
857.00,179.84,147.24,280.99,241.75,277.16,246.41
858.00,179.84,147.42,280.99,241.95,275.03,247.21
859.00,179.84,147.85,281.53,242.38,275.52,247.87
860.00,180.02,147.85,280.24,243.18,276.41,245.74
861.00,180.45,143.83,280.50,243.18,275.41,245.92
862.00,180.63,142.57,280.50,243.95,275.89,246.35
863.00,179.34,143.05,279.60,244.39,279.68,246.35
864.00,179.34,143.25,279.60,244.39,276.97,246.61
865.00,179.54,143.43,278.60,245.05,277.22,247.41
866.00,179.54,143.61,278.60,245.31,278.02,247.67
867.00,179.74,144.42,278.60,245.74,278.28,248.33
868.00,179.92,145.31,279.03,245.99,278.28,248.33
869.00,180.18,145.31,279.46,246.17,278.54,249.22
870.00,179.18,145.56,280.35,247.05,278.54,249.65
871.00,179.43,145.82,280.35,247.05,278.74,250.13
872.00,179.86,146.02,278.20,247.82,278.94,250.62
873.00,180.04,146.22,278.20,247.82,279.14,253.32
874.00,180.30,146.22,278.64,247.82,280.76,252.03
875.00,180.30,144.96,279.07,247.82,279.76,252.57
876.00,180.30,143.96,279.50,248.62,280.01,248.71
877.00,180.48,143.06,279.68,249.11,280.81,247.45
878.00,180.66,143.24,279.68,249.31,282.43,247.71
879.00,180.84,143.24,279.68,249.51,282.68,247.97
880.00,179.55,144.13,278.78,250.40,282.86,248.63
881.00,180.36,143.13,282.06,250.40,283.29,248.89
882.00,179.07,141.85,279.94,251.20,281.17,249.31
883.00,179.33,139.13,280.19,251.46,281.59,250.12
884.00,180.22,140.02,280.61,251.89,285.18,250.66
885.00,180.42,140.22,281.09,252.07,289.03,251.20
886.00,179.13,140.47,281.09,248.21,289.91,251.86
887.00,179.31,140.90,281.64,248.75,290.39,252.41
888.00,179.51,138.19,280.74,250.73,290.93,252.83
889.00,179.51,138.44,279.84,254.01,291.83,253.31
890.00,179.94,138.62,280.61,254.01,289.70,253.74
891.00,182.08,139.07,280.81,254.79,290.13,257.61
892.00,182.08,139.07,281.01,254.79,291.02,258.42
893.00,182.51,139.07,281.81,254.99,291.92,258.84
894.00,182.94,139.07,283.95,255.88,290.63,259.50
895.00,183.14,137.78,284.13,256.13,289.63,259.94
896.00,183.32,138.58,281.99,256.57,290.43,257.22
897.00,183.32,139.38,282.47,256.77,292.41,257.65
898.00,183.52,140.19,283.01,256.95,292.96,261.50
899.00,183.95,140.19,283.27,260.74,292.96,261.93
900.00,183.95,140.99,284.14,260.92,292.96,259.21
901.00,184.15,141.24,284.34,261.18,291.67,260.09
902.00,184.15,141.42,285.00,261.18,292.10,260.75
903.00,184.35,141.42,285.81,261.18,292.28,261.17
904.00,184.78,141.91,285.81,261.18,296.13,261.17
905.00,184.78,145.19,285.81,261.36,296.33,261.98
906.00,183.88,145.39,286.58,262.16,296.53,262.46
907.00,184.77,146.19,283.86,262.34,297.30,263.23
908.00,184.77,146.62,284.06,261.44,297.56,264.13
909.00,184.95,146.80,283.16,261.44,297.82,264.55
910.00,185.76,146.80,283.16,261.44,298.02,263.65
911.00,186.19,144.08,283.64,261.99,298.22,263.90
912.00,186.19,144.34,281.52,262.79,298.22,264.33
913.00,186.37,144.59,281.52,263.22,298.47,264.51
914.00,186.37,144.59,281.52,264.10,298.65,265.06
915.00,185.08,144.85,279.39,264.53,298.65,265.31
916.00,184.18,143.56,280.29,264.73,298.83,266.20
917.00,184.36,142.30,278.14,265.17,299.49,266.68
918.00,184.54,141.40,278.68,265.94,299.67,267.46
919.00,184.72,141.40,278.94,266.19,300.22,267.94
920.00,184.98,138.68,278.94,269.78,300.48,268.20
921.00,184.98,138.93,279.14,270.03,301.25,268.74
922.00,184.98,139.11,278.24,270.29,301.51,267.48
923.00,184.98,139.99,278.67,270.49,301.99,266.22
924.00,185.16,138.70,278.67,271.26,302.79,266.40
925.00,185.36,139.13,275.95,271.46,303.22,266.60
926.00,185.36,139.93,275.95,271.64,303.65,267.03
927.00,185.61,140.11,276.43,271.82,304.52,267.83
928.00,185.87,139.21,276.63,272.48,304.96,268.49
929.00,186.07,139.21,277.51,272.68,305.16,265.77
930.00,186.07,139.41,274.79,272.86,305.59,266.57
931.00,186.07,139.96,275.22,273.29,307.58,265.57
932.00,186.50,140.14,276.03,275.43,308.02,265.83
933.00,186.70,137.42,276.80,276.09,308.56,266.27
934.00,186.70,137.42,277.05,276.34,307.56,267.17
935.00,187.13,137.60,277.82,276.77,307.76,267.17
936.00,187.31,138.49,278.02,276.77,307.94,267.61
937.00,187.51,138.92,278.79,277.43,307.94,268.50
938.00,186.22,139.10,279.34,278.20,308.20,268.95
939.00,186.40,141.08,279.77,281.99,308.68,269.72
940.00,186.83,141.08,279.97,282.17,309.16,269.72
941.00,186.83,141.26,280.17,282.95,309.59,269.97
942.00,187.01,141.26,280.42,283.49,309.85,270.45
943.00,187.27,141.52,280.97,282.23,310.40,267.73
944.00,187.70,141.70,281.17,282.23,311.20,268.16
945.00,187.88,142.13,281.17,282.23,313.90,268.70
946.00,187.88,142.38,281.35,282.23,314.45,269.51
947.00,188.08,140.23,281.79,277.85,314.45,266.79
948.00,188.34,140.77,281.79,278.65,311.73,267.59
949.00,188.77,140.77,281.79,279.31,315.58,268.49
950.00,188.77,141.03,281.79,280.93,315.78,268.92
951.00,188.95,141.83,281.79,280.93,316.44,269.10
952.00,189.15,142.03,282.22,281.36,316.88,269.10
953.00,189.35,142.29,282.65,281.56,316.88,269.76
954.00,189.35,143.18,283.31,281.76,314.16,270.24
955.00,189.35,143.18,283.97,280.76,312.04,270.67
956.00,188.06,143.61,284.40,280.76,308.02,271.15
957.00,188.49,143.61,284.94,283.46,308.45,269.86
958.00,188.92,144.41,284.94,283.94,308.45,271.39
959.00,188.92,148.00,285.37,283.94,309.10,273.01
960.00,187.92,148.20,283.25,284.38,309.10,273.67
961.00,188.10,146.91,283.45,285.28,309.36,274.22
962.00,187.20,147.46,283.70,285.54,310.25,275.83
963.00,187.40,148.26,284.60,286.08,310.25,276.61
964.00,187.66,147.26,284.60,286.85,310.25,277.41
965.00,187.91,145.97,285.14,287.40,310.45,277.41
966.00,187.91,146.22,283.88,288.29,308.30,275.26
967.00,188.11,147.03,283.88,289.09,308.74,276.03
968.00,188.11,147.03,282.59,289.09,309.55,276.52
969.00,188.11,147.03,283.02,289.52,309.55,277.41
970.00,188.11,147.57,284.55,290.06,309.75,277.66
971.00,188.37,147.57,283.26,290.94,310.64,278.32
972.00,189.17,147.77,283.81,286.56,311.07,281.60
973.00,189.35,147.77,284.29,287.43,311.55,282.37
974.00,189.35,147.95,285.06,288.31,309.40,282.37
975.00,189.78,148.72,285.06,288.31,309.40,282.63
976.00,189.78,148.92,285.95,292.18,308.14,283.18
977.00,190.21,149.35,283.81,292.84,304.13,283.18
978.00,190.21,148.35,284.06,292.84,304.55,284.05
979.00,188.93,148.89,284.26,290.69,304.75,284.71
980.00,188.93,149.07,284.80,288.54,305.23,287.99
981.00,189.82,149.07,285.06,288.99,305.49,284.70
982.00,190.02,149.56,285.94,289.19,305.49,285.13
983.00,190.20,150.43,286.36,289.62,305.49,285.38
984.00,189.30,149.14,290.21,290.04,309.34,286.04
985.00,189.30,149.92,290.75,293.32,307.19,289.32
986.00,189.50,150.10,290.75,294.13,308.09,289.75
987.00,194.21,150.99,286.90,294.13,308.98,289.93
988.00,194.47,148.84,287.32,297.98,309.42,290.18
989.00,194.73,152.69,287.58,298.42,313.30,290.61
990.00,194.73,153.58,283.72,298.62,313.50,290.79
991.00,194.73,153.78,284.21,299.10,314.04,291.57
992.00,194.93,152.50,284.64,299.76,314.04,292.00
993.00,194.93,152.50,284.84,300.19,314.24,292.54
994.00,195.36,152.68,286.45,300.19,315.04,292.80
995.00,195.79,151.78,286.65,300.62,315.22,293.00
996.00,196.22,152.58,285.37,301.39,315.42,288.62
997.00,196.47,152.58,286.17,301.59,315.68,289.16
998.00,196.47,157.68,286.17,301.59,316.11,289.16
999.00,196.65,157.94,286.17,301.79,316.54,287.01
1000.00,196.65,157.94,286.37,303.77,314.12,287.49
1001.00,196.85,158.74,286.57,304.03,314.55,287.74
1002.00,197.03,158.74,286.57,304.23,313.55,288.64
1003.00,197.03,156.33,287.34,305.11,314.35,288.64
1004.00,197.21,156.51,287.54,300.72,314.61,289.07
1005.00,195.92,157.31,287.74,300.90,314.81,289.61
1006.00,196.35,157.51,287.94,300.90,315.69,290.38
1007.00,195.06,157.69,288.38,300.90,315.69,290.64
1008.00,195.49,157.95,288.81,301.10,315.89,289.64
1009.00,195.67,158.15,289.01,301.28,316.15,290.07
1010.00,194.39,158.35,289.27,301.94,316.57,290.07
1011.00,193.10,158.53,290.07,301.94,317.00,290.07
1012.00,193.30,159.01,290.50,302.14,317.25,290.32
1013.00,193.48,159.19,290.75,299.73,317.68,290.52
1014.00,193.48,159.19,290.75,299.73,318.56,290.72
1015.00,193.48,159.19,289.46,299.98,318.98,295.82
1016.00,193.73,159.39,289.91,299.98,318.98,296.25
1017.00,192.83,159.39,290.35,300.41,319.16,296.45
1018.00,192.83,159.94,293.05,301.29,319.16,294.30
1019.00,193.01,159.94,293.25,301.29,319.16,294.74
1020.00,193.21,159.94,293.68,300.03,319.59,294.74
1021.00,193.47,158.65,293.88,300.57,320.04,295.17
1022.00,193.90,159.08,294.31,300.57,320.84,296.07
1023.00,194.71,157.82,294.31,302.56,321.10,296.32
1024.00,194.71,155.40,295.08,302.81,321.35,296.75
1025.00,195.51,158.99,295.62,303.01,320.45,297.30
1026.00,195.94,158.99,296.52,303.01,320.45,297.96
1027.00,196.20,163.99,297.06,303.43,316.44,301.24
1028.00,196.40,163.99,297.83,303.69,316.88,302.01
1029.00,196.83,162.70,298.26,303.69,314.73,302.49
1030.00,195.93,162.90,298.26,300.39,315.21,303.15
1031.00,195.93,162.90,298.51,302.53,316.02,303.96
1032.00,195.93,162.90,299.17,302.53,316.45,304.44
1033.00,194.64,163.16,299.83,303.34,316.88,304.87
1034.00,195.07,164.05,300.03,304.14,317.36,305.74
1035.00,195.07,164.31,300.21,308.02,318.23,306.17
1036.00,195.25,164.74,300.21,310.00,318.89,307.06
1037.00,195.68,164.94,300.41,310.54,319.09,307.55
1038.00,196.11,162.22,300.41,311.31,319.09,309.16
1039.00,196.31,160.93,299.12,311.74,319.29,309.82
1040.00,196.49,161.19,299.32,311.94,319.29,310.25
1041.00,196.67,161.19,299.75,311.04,318.00,310.70
1042.00,196.67,157.17,300.52,311.04,318.55,311.13
1043.00,196.67,157.65,299.62,316.14,317.55,311.67
1044.00,197.10,156.36,299.62,317.01,318.03,312.21
1045.00,197.90,156.62,299.82,317.19,318.03,312.76
1046.00,198.15,156.80,300.48,317.19,318.23,313.65
1047.00,198.58,155.54,300.68,318.09,319.03,315.79
1048.00,198.78,155.54,299.39,314.07,318.13,313.38
1049.00,198.96,155.79,300.17,314.33,318.39,310.08
1050.00,198.06,156.59,300.60,318.18,318.82,310.51
1051.00,198.49,156.85,300.85,318.61,319.02,310.51
1052.00,198.67,157.74,301.05,318.87,319.89,311.39
1053.00,197.38,157.94,301.31,319.12,319.89,312.92
1054.00,197.58,158.20,301.73,320.01,320.07,313.12
1055.00,198.01,158.46,302.63,320.89,320.25,313.37
1056.00,198.44,159.12,303.05,321.07,320.91,314.14
1057.00,197.15,159.55,303.23,321.96,319.62,314.69
1058.00,197.15,159.55,301.10,319.81,319.88,318.56
1059.00,197.33,159.55,301.36,319.99,320.42,319.10
1060.00,197.53,159.55,302.16,320.48,321.23,317.84
1061.00,197.53,159.55,302.59,321.37,321.43,315.72
1062.00,197.73,159.75,304.57,322.26,320.14,316.16
1063.00,197.91,159.75,305.05,322.52,320.40,316.41
1064.00,198.09,159.75,305.48,318.50,321.27,317.07
1065.00,198.29,160.00,306.38,320.49,319.12,317.61
1066.00,198.72,160.18,306.81,320.49,319.55,317.79
1067.00,198.72,160.38,305.52,317.19,319.81,318.22
1068.00,197.43,160.81,305.52,317.19,320.69,318.65
1069.00,202.15,161.35,304.26,317.99,320.69,319.55
1070.00,202.35,161.78,301.85,318.19,320.89,319.99
1071.00,201.06,161.78,302.10,319.00,320.89,320.87
1072.00,201.06,161.78,299.98,319.25,319.89,320.87
1073.00,201.49,162.04,300.18,317.99,320.69,321.12
1074.00,201.92,162.70,301.07,316.73,320.94,319.83
1075.00,202.12,162.70,301.25,316.91,316.92,319.83
1076.00,202.30,163.24,305.10,316.91,316.02,320.09
1077.00,202.30,163.44,305.10,314.50,316.28,320.86
1078.00,202.30,163.99,302.98,314.75,316.70,321.11
1079.00,202.73,164.43,303.52,314.95,315.80,321.99
1080.00,203.16,165.96,304.18,315.21,316.24,319.86
1081.00,203.34,165.96,304.98,314.21,313.53,322.00
1082.00,203.54,163.81,305.43,314.21,311.40,324.70
1083.00,203.97,164.35,303.30,314.21,311.58,324.70
1084.00,203.97,164.35,303.30,316.19,311.78,325.36
1085.00,203.97,165.25,303.30,318.33,312.26,325.36
1086.00,204.77,166.05,303.74,318.59,312.69,324.08
1087.00,204.77,166.31,303.94,319.49,314.68,324.73
1088.00,204.77,166.51,303.94,319.74,315.33,325.63
1089.00,205.03,164.36,304.14,319.92,315.53,326.29
1090.00,205.92,161.95,304.95,315.90,316.43,326.29
1091.00,205.92,161.95,304.95,318.04,317.32,327.09
1092.00,206.10,162.38,305.72,318.30,318.13,327.98
1093.00,206.10,162.56,304.46,318.50,318.31,328.47
1094.00,206.10,166.15,306.60,317.24,318.56,328.65
1095.00,204.81,169.73,306.85,317.49,318.74,328.85
1096.00,204.99,170.28,307.33,320.19,319.22,329.28
1097.00,205.42,169.28,307.53,321.09,319.99,329.94
1098.00,205.68,169.53,307.96,321.34,320.42,329.94
1099.00,206.11,169.96,307.96,317.49,321.08,330.81
1100.00,204.82,170.14,311.81,317.49,321.26,329.81
1101.00,205.25,170.34,311.81,317.93,321.46,330.24
1102.00,205.25,170.34,312.29,318.36,321.89,330.72
1103.00,205.68,170.89,312.78,319.16,320.89,330.72
1104.00,205.94,170.89,313.26,319.34,321.09,329.46
1105.00,206.83,171.78,314.14,319.54,321.52,331.60
1106.00,211.54,172.32,314.14,319.54,320.23,332.03
1107.00,210.64,171.32,312.85,320.34,320.23,332.69
1108.00,211.45,172.13,313.10,320.77,320.66,333.50
1109.00,216.16,170.87,313.30,320.77,318.25,333.93
1110.00,216.59,172.85,313.73,321.67,319.05,334.36
1111.00,216.84,173.10,314.54,322.21,319.31,333.07
1112.00,216.84,173.10,314.96,322.64,319.74,333.07
1113.00,217.02,173.10,314.96,324.78,320.28,333.33
1114.00,217.02,170.95,315.14,320.92,320.71,334.22
1115.00,217.20,171.15,311.13,320.02,321.15,334.48
1116.00,217.20,169.89,311.33,323.87,318.74,334.91
1117.00,217.46,174.89,311.76,324.13,318.94,335.11
1118.00,217.89,175.15,311.96,325.66,319.19,335.65
1119.00,218.14,174.15,310.67,326.20,319.62,336.19
1120.00,218.14,174.35,310.87,328.34,319.62,336.62
1121.00,216.88,174.35,308.15,328.34,320.28,340.47
1122.00,217.08,174.55,309.04,328.77,318.99,343.17
1123.00,217.26,175.35,309.30,328.77,322.78,344.05
1124.00,216.36,175.80,309.50,329.66,323.26,344.48
1125.00,216.36,174.80,309.76,330.47,324.16,344.48
1126.00,216.36,175.05,310.18,331.13,324.16,344.91
1127.00,216.36,175.05,310.18,331.55,324.70,345.11
1128.00,216.36,175.05,311.06,331.55,324.96,345.91
1129.00,216.54,175.23,311.49,331.75,325.76,346.35
1130.00,216.97,175.43,311.75,332.41,324.76,348.33
1131.00,217.23,176.33,312.18,335.12,325.19,348.53
1132.00,216.33,176.33,312.43,335.92,324.19,347.63
1133.00,216.76,176.33,312.98,332.06,323.29,347.81
1134.00,217.65,176.33,312.98,332.06,323.49,348.47
1135.00,217.65,176.81,312.08,332.06,321.37,348.47
1136.00,216.37,175.52,312.34,332.94,321.79,349.35
1137.00,215.08,176.32,312.76,333.14,322.22,349.79
1138.00,213.79,175.04,312.94,333.39,323.02,350.68
1139.00,212.89,175.22,313.12,333.82,325.16,350.86
1140.00,213.07,175.42,309.26,333.82,325.59,353.00
1141.00,213.27,174.13,309.26,334.59,328.87,353.66
1142.00,213.45,174.13,307.14,333.59,329.05,353.92
1143.00,213.65,171.41,307.39,334.14,329.60,353.02
1144.00,213.65,170.41,307.39,334.57,329.80,353.27
1145.00,213.65,170.84,307.57,334.82,331.94,353.70
1146.00,214.08,171.27,305.16,335.25,332.14,353.90
1147.00,214.08,171.27,303.90,335.45,332.34,354.34
1148.00,214.08,171.27,304.79,336.11,331.05,355.14
1149.00,214.97,171.52,305.34,336.31,332.67,352.99
1150.00,213.97,172.40,306.11,333.59,332.92,353.19
1151.00,214.40,172.60,306.37,333.59,333.18,353.85
1152.00,214.40,172.80,306.37,333.85,333.38,354.28
1153.00,214.83,173.05,306.37,338.56,333.80,354.71
1154.00,215.26,173.48,306.37,338.81,334.00,355.58
1155.00,215.52,170.76,306.80,335.52,334.43,356.46
1156.00,215.78,171.64,306.80,336.00,335.23,356.46
1157.00,215.96,171.84,308.94,336.89,333.97,356.89
1158.00,215.96,169.12,309.12,337.44,338.69,354.76
1159.00,215.96,169.12,309.66,337.87,342.56,354.94
1160.00,216.16,169.37,305.64,338.07,340.43,355.12
1161.00,216.34,169.57,308.35,338.94,340.86,354.22
1162.00,216.54,169.57,305.63,338.94,338.71,355.12
1163.00,216.74,169.57,305.81,341.65,338.91,355.78
1164.00,216.74,169.82,306.24,341.65,336.20,355.96
1165.00,217.63,168.56,306.78,339.50,334.94,356.76
1166.00,217.83,168.74,307.04,337.08,333.68,357.19
1167.00,217.83,169.55,307.24,335.80,334.34,357.19
1168.00,217.83,169.81,307.67,336.57,334.34,358.09
1169.00,218.26,169.81,308.44,338.19,335.14,358.51
1170.00,218.46,169.81,309.25,338.39,335.14,359.32
1171.00,218.64,170.06,311.39,337.10,333.88,359.50
1172.00,218.64,170.87,311.59,337.90,336.02,363.35
1173.00,219.07,168.45,308.87,338.33,336.02,364.23
1174.00,219.25,168.63,308.87,338.76,336.82,360.21
1175.00,219.68,168.63,312.46,339.02,337.02,360.21
1176.00,219.86,168.63,312.71,339.68,337.51,360.98
1177.00,220.29,170.62,313.59,339.68,337.71,361.46
1178.00,220.55,170.82,314.39,339.86,338.14,361.71
1179.00,220.75,171.62,310.54,337.14,338.39,362.37
1180.00,220.93,172.10,310.96,337.34,338.59,363.27
1181.00,221.13,172.53,311.51,337.34,339.47,365.41
1182.00,221.13,172.96,312.40,337.34,339.72,365.59
1183.00,221.13,173.21,312.83,337.82,338.72,367.21
1184.00,221.31,173.41,313.03,338.31,336.57,365.92
1185.00,221.51,173.84,313.46,338.75,338.19,366.58
1186.00,221.51,174.65,313.46,338.95,338.62,364.43
1187.00,221.51,174.65,314.01,337.69,338.62,361.71
1188.00,221.71,175.54,314.44,336.40,338.62,363.69
1189.00,221.97,175.74,314.62,336.65,338.62,364.18
1190.00,221.97,175.92,313.72,337.53,339.42,363.18
1191.00,226.70,176.82,311.59,337.96,340.08,363.62
1192.00,227.13,176.82,312.01,337.96,342.06,363.82
1193.00,227.39,177.30,312.19,338.50,342.06,363.82
1194.00,227.82,177.30,312.19,339.27,342.06,364.25
1195.00,227.82,177.50,313.00,344.37,342.49,364.50
1196.00,228.02,177.98,313.48,342.22,346.34,367.78
1197.00,228.02,178.16,313.48,342.65,346.89,368.21
1198.00,228.02,176.90,314.25,338.79,342.87,368.41
1199.00,228.92,177.38,314.51,339.68,343.07,368.83
1200.00,228.92,177.81,314.51,339.93,343.87,369.27
1201.00,228.92,177.81,315.31,340.36,344.31,369.27
1202.00,229.10,178.71,315.74,340.36,344.51,369.47
1203.00,229.10,179.14,315.92,340.54,345.17,370.13
1204.00,229.53,177.88,316.73,340.97,345.43,370.13
1205.00,229.96,182.88,317.53,339.68,345.43,370.56
1206.00,229.96,183.31,316.53,341.82,346.32,372.09
1207.00,229.96,181.16,317.33,342.48,344.18,372.53
1208.00,230.39,181.96,317.76,342.91,344.38,372.79
1209.00,230.64,182.14,318.31,343.34,343.38,372.79
1210.00,231.09,182.94,318.31,343.34,343.58,373.56
1211.00,233.23,182.94,319.11,343.60,344.06,373.76
1212.00,233.23,183.14,319.55,344.26,344.95,374.19
1213.00,233.41,183.32,319.81,344.51,344.95,374.44
1214.00,233.41,183.32,317.40,343.61,345.13,375.34
1215.00,233.41,183.58,317.65,343.81,345.56,375.88
1216.00,233.84,184.12,316.75,344.47,343.15,376.31
1217.00,233.84,184.55,315.46,343.18,343.35,378.45
1218.00,232.94,188.40,315.64,340.77,343.61,378.99
1219.00,233.83,188.83,315.84,340.77,344.48,379.25
1220.00,234.01,189.71,316.39,338.05,345.03,379.91
1221.00,232.72,190.19,316.39,333.67,345.23,379.91
1222.00,232.92,190.19,316.39,333.67,345.77,380.80
1223.00,233.10,190.73,317.19,334.10,346.54,381.46
1224.00,232.20,190.73,317.62,334.10,346.79,382.26
1225.00,232.46,191.28,317.62,337.38,347.05,383.14
1226.00,232.66,191.48,317.62,337.82,347.25,383.68
1227.00,233.09,191.73,318.06,338.63,344.83,383.68
1228.00,233.27,191.73,318.26,338.81,345.26,384.11
1229.00,233.69,191.93,316.97,339.35,346.07,384.11
1230.00,233.87,192.19,317.45,339.35,346.49,385.01
1231.00,233.87,192.19,318.00,340.12,346.69,385.55
1232.00,234.05,192.39,318.20,338.86,346.89,385.80
1233.00,234.48,191.13,318.62,339.41,347.70,385.98
1234.00,235.38,191.13,318.62,340.28,347.95,387.96
1235.00,235.63,191.13,318.82,341.08,346.66,388.41
1236.00,235.63,191.56,316.11,339.82,347.55,388.66
1237.00,235.83,191.76,316.36,340.02,348.36,388.66
1238.00,236.09,192.24,316.78,340.47,345.94,390.20
1239.00,236.27,192.67,317.21,342.00,344.68,389.30
1240.00,235.01,192.93,318.11,342.77,345.11,389.30
1241.00,235.44,191.64,318.55,343.20,344.11,389.78
1242.00,235.64,192.18,319.03,343.38,344.11,390.20
1243.00,235.64,192.18,319.51,343.58,344.99,390.45
1244.00,236.07,192.18,319.71,343.78,345.86,390.63
1245.00,236.27,192.18,323.00,343.96,346.30,390.81
1246.00,236.53,192.38,323.44,341.81,346.50,391.30
1247.00,236.73,192.63,324.24,342.29,346.99,389.15
1248.00,236.93,191.73,324.24,342.55,347.65,389.15
1249.00,236.93,191.73,324.67,342.80,348.42,389.92
1250.00,236.93,191.73,323.41,344.33,352.01,389.92
1251.00,236.93,190.47,327.00,345.23,352.21,389.92
1252.00,237.36,190.90,327.42,343.97,352.86,392.06
1253.00,236.36,191.44,327.91,343.97,351.86,392.06
1254.00,237.25,191.44,326.62,344.39,352.04,392.49
1255.00,237.45,192.34,327.10,344.82,352.94,392.97
1256.00,236.55,193.23,329.24,345.02,352.94,394.50
1257.00,236.73,193.49,329.72,345.45,353.60,395.04
1258.00,236.73,193.49,328.82,345.88,353.86,395.59
1259.00,237.16,193.69,329.37,341.86,354.40,396.02
1260.00,237.16,194.12,328.47,341.86,354.88,396.27
1261.00,237.42,194.38,329.36,342.29,355.06,397.08
1262.00,237.62,194.64,329.79,342.55,355.72,398.61
1263.00,237.62,194.64,330.59,342.75,355.92,398.79
1264.00,237.80,194.82,331.25,343.00,356.72,400.41
1265.00,237.98,195.25,331.68,344.62,356.98,402.03
1266.00,238.87,195.50,331.88,345.10,357.78,402.46
1267.00,239.07,195.50,332.54,345.10,358.44,402.46
1268.00,239.97,195.76,332.97,345.30,359.24,403.23
1269.00,239.97,195.96,333.52,345.96,362.83,403.66
1270.00,240.22,194.96,333.72,346.14,363.03,402.76
1271.00,240.22,194.96,333.72,346.34,363.23,403.19
1272.00,240.42,195.16,333.90,346.52,363.77,403.19
1273.00,240.62,195.70,334.15,347.29,364.58,403.44
1274.00,238.41,195.90,334.35,347.72,365.12,403.87
1275.00,238.41,196.71,334.61,347.97,367.26,404.05
1276.00,238.61,197.14,334.79,347.97,367.52,404.30
1277.00,239.05,197.68,334.79,344.11,368.06,404.56
1278.00,239.05,198.22,334.79,344.99,368.32,404.74
1279.00,238.15,199.76,335.33,345.24,368.58,404.94
1280.00,238.59,200.65,335.78,345.24,369.47,405.42
1281.00,239.02,199.75,336.21,345.90,369.65,405.85
1282.00,239.02,200.64,335.21,346.10,367.53,407.38
1283.00,239.45,201.07,335.21,346.10,367.95,408.04
1284.00,239.71,198.86,336.01,343.38,367.95,408.04
1285.00,240.15,199.04,336.01,343.93,368.15,413.04
1286.00,241.05,202.33,334.72,343.93,368.15,413.58
1287.00,241.05,203.22,334.92,343.93,368.41,411.46
1288.00,241.48,203.42,335.18,349.03,368.61,412.33
1289.00,241.48,204.22,335.98,349.03,369.09,416.18
1290.00,241.66,204.22,336.16,349.90,369.89,416.18
1291.00,241.84,204.47,336.59,350.33,370.15,416.43
1292.00,242.02,204.47,336.85,348.18,370.15,416.86
1293.00,242.20,204.65,337.28,348.63,370.64,417.41
1294.00,240.91,204.83,337.48,348.81,370.64,417.61
1295.00,241.17,208.12,337.66,349.29,371.06,418.27
1296.00,241.37,208.38,337.66,347.14,371.06,418.69
1297.00,241.57,208.63,338.46,347.68,371.06,418.87
1298.00,241.82,208.81,338.46,348.11,368.93,419.53
1299.00,242.25,208.81,338.66,348.11,369.38,419.53
1300.00,242.51,209.23,339.56,348.11,370.18,420.41
1301.00,241.61,209.66,339.56,348.11,367.97,420.89
1302.00,241.86,210.14,339.99,344.25,368.17,421.15
1303.00,242.76,210.92,337.86,342.10,368.59,421.92
1304.00,243.19,209.92,338.34,344.80,370.13,422.18
1305.00,243.37,209.92,338.60,343.54,372.83,422.38
1306.00,243.57,210.12,335.88,343.97,373.03,423.04
1307.00,243.77,209.22,339.73,343.97,373.28,423.47
1308.00,242.48,209.40,338.83,344.40,374.18,423.65
1309.00,242.68,209.40,339.03,343.11,374.18,422.75
1310.00,242.86,209.40,339.23,343.29,374.18,423.17
1311.00,241.96,208.14,340.04,343.84,374.38,421.91
1312.00,241.96,208.32,340.22,344.02,374.58,422.68
1313.00,241.96,207.03,340.47,342.73,374.78,421.39
1314.00,242.14,207.03,339.18,342.73,375.20,421.82
1315.00,242.14,205.77,340.07,343.39,375.63,422.25
1316.00,242.14,206.20,340.25,343.59,375.81,422.43
1317.00,242.32,206.38,341.15,344.02,376.29,422.43
1318.00,241.42,206.38,339.89,344.68,376.49,422.43
1319.00,241.68,206.38,340.76,344.68,376.69,423.33
1320.00,241.86,206.58,341.54,344.68,377.24,423.51
1321.00,241.86,206.76,341.79,344.93,377.24,423.71
1322.00,242.11,206.76,342.33,345.81,375.09,423.71
1323.00,242.11,204.55,342.53,345.81,375.09,423.97
1324.00,242.29,204.55,343.19,346.06,375.27,421.55
1325.00,242.55,205.03,343.44,346.06,375.70,421.98
1326.00,241.26,205.03,347.29,346.06,376.47,422.53
1327.00,241.69,205.45,348.10,346.87,374.26,424.51
1328.00,242.12,205.45,348.53,346.87,375.13,423.25
1329.00,242.32,205.88,348.78,347.30,375.39,424.14
1330.00,243.22,203.16,349.21,347.73,375.59,420.28
1331.00,243.40,203.42,349.64,345.31,376.07,419.38
1332.00,243.83,203.68,349.84,345.31,374.81,424.38
1333.00,243.83,203.68,350.38,344.05,376.95,425.04
1334.00,244.26,204.10,350.63,344.48,377.38,421.18
1335.00,244.69,204.10,350.89,346.62,377.58,421.73
1336.00,245.58,204.30,351.33,347.40,378.48,421.98
1337.00,245.78,204.30,349.20,348.17,379.14,422.16
1338.00,244.88,204.56,349.64,348.60,379.14,422.59
1339.00,245.06,204.56,349.64,349.08,377.85,423.14
1340.00,245.06,204.56,350.09,347.82,376.59,423.39
1341.00,245.06,203.27,350.09,348.08,378.57,423.87
1342.00,245.26,203.47,350.75,346.82,379.11,425.49
1343.00,246.15,204.02,346.73,347.02,376.99,424.49
1344.00,246.15,204.02,345.47,347.56,377.47,424.67
1345.00,247.05,204.27,347.00,347.56,377.90,423.38
1346.00,245.79,204.27,347.48,347.99,378.79,422.09
1347.00,245.79,204.70,347.74,348.65,378.79,422.27
1348.00,245.97,205.18,347.74,348.83,378.99,421.27
1349.00,245.97,205.38,347.74,348.83,380.61,421.93
1350.00,245.97,205.58,348.54,349.09,381.42,422.81
1351.00,246.17,206.02,348.97,349.35,381.42,425.51
1352.00,246.61,206.50,349.17,349.35,381.60,425.94
1353.00,247.50,204.35,349.72,349.35,381.60,426.38
1354.00,247.68,205.16,349.97,349.89,379.19,426.56
1355.00,247.86,205.59,350.17,350.55,379.19,426.76
1356.00,247.86,205.59,350.17,351.21,379.44,426.94
1357.00,248.04,205.59,350.72,351.21,379.44,426.94
1358.00,248.04,205.79,350.72,351.46,379.44,427.60
1359.00,248.24,206.33,350.72,352.00,380.25,426.31
1360.00,248.24,205.33,351.15,352.00,381.14,427.09
1361.00,248.42,205.53,351.33,352.43,381.57,427.53
1362.00,249.19,206.34,351.51,352.63,379.36,428.07
1363.00,249.64,206.34,351.77,352.88,379.90,428.07
1364.00,249.89,203.92,350.87,353.13,380.10,428.07
1365.00,249.89,202.92,350.87,353.90,380.55,428.95
1366.00,249.89,203.73,350.87,354.10,380.97,428.05
1367.00,250.15,201.01,354.45,354.53,381.15,428.49
1368.00,250.33,201.55,355.26,355.02,385.03,428.92
1369.00,250.33,202.45,356.15,353.76,385.80,429.35
1370.00,248.12,202.65,356.33,354.53,385.80,429.78
1371.00,248.38,201.75,356.76,354.96,385.98,430.04
1372.00,249.27,205.60,357.19,355.39,383.57,430.04
1373.00,249.27,205.85,357.99,356.16,383.77,430.04
1374.00,249.27,206.11,358.19,356.16,383.97,430.48
1375.00,249.53,205.11,358.37,356.70,384.63,429.58
1376.00,249.71,205.55,357.08,353.41,385.11,430.35
1377.00,249.97,206.32,357.34,353.67,385.31,431.01
1378.00,248.71,205.03,357.82,354.44,385.74,431.44
1379.00,248.71,205.46,358.02,353.54,386.18,432.10
1380.00,247.71,205.89,358.83,354.31,390.92,432.10
1381.00,246.42,209.17,359.26,351.90,389.63,432.58
1382.00,246.42,209.35,355.24,352.38,389.83,432.58
1383.00,246.42,209.78,355.72,351.48,387.70,432.76
1384.00,245.42,209.78,355.72,351.91,383.84,436.35
1385.00,246.22,209.78,356.15,352.11,384.74,436.89
1386.00,244.01,209.78,356.41,352.59,388.59,437.15
1387.00,244.82,209.96,356.41,353.25,388.84,437.40
1388.00,245.02,214.70,357.21,353.45,388.84,437.58
1389.00,245.02,214.96,357.87,353.71,389.26,437.58
1390.00,245.91,214.96,358.13,353.71,389.52,437.84
1391.00,246.11,215.16,358.13,353.71,389.95,438.04
1392.00,246.11,215.93,358.38,353.91,389.95,435.91
1393.00,246.55,215.93,362.25,354.78,390.76,436.35
1394.00,246.55,216.36,364.39,355.04,390.76,436.78
1395.00,246.73,216.79,360.37,355.30,395.86,434.66
1396.00,246.91,216.99,359.47,355.84,396.06,433.76
1397.00,247.09,214.27,359.92,356.39,395.16,434.30
1398.00,245.80,215.16,360.17,354.24,393.03,434.84
1399.00,245.98,215.97,360.60,350.22,393.29,438.69
1400.00,246.41,215.97,361.03,350.65,394.16,439.14
1401.00,246.61,216.86,361.46,350.65,395.06,439.14
1402.00,247.04,216.86,360.17,350.85,396.59,435.12
1403.00,247.47,217.76,362.31,351.03,397.25,435.55
1404.00,247.47,218.19,362.56,353.73,392.78,435.80
1405.00,247.65,218.61,363.44,354.61,393.04,436.05
1406.00,249.18,219.42,363.69,355.04,393.48,436.82
1407.00,249.63,219.60,364.49,355.81,392.19,434.11
1408.00,250.07,217.45,364.92,354.81,390.06,434.36
1409.00,250.50,217.88,364.02,355.24,390.61,431.65
1410.00,250.50,218.13,364.22,351.94,391.50,432.19
1411.00,250.50,218.33,364.66,352.20,392.16,432.73
1412.00,250.76,218.33,364.91,352.68,389.75,433.28
1413.00,250.76,218.81,365.09,352.68,390.64,433.28
1414.00,250.76,219.07,365.86,351.68,391.30,433.53
1415.00,252.29,219.55,366.04,352.34,388.00,433.53
1416.00,252.29,219.75,366.22,351.34,388.81,434.34
1417.00,252.49,219.75,366.77,351.82,387.81,434.76
1418.00,252.67,219.75,365.48,352.00,386.52,434.94
1419.00,252.67,218.75,365.68,352.00,387.06,435.39
1420.00,251.38,216.63,366.12,349.59,387.49,435.57
1421.00,251.38,216.83,366.12,350.13,388.36,435.77
1422.00,251.56,217.25,366.12,350.13,387.36,436.02
1423.00,251.82,217.68,364.86,351.01,387.56,436.28
1424.00,251.82,217.88,365.12,349.72,388.34,436.48
1425.00,252.71,217.88,367.10,347.57,388.77,436.68
1426.00,252.97,216.98,367.53,347.57,389.02,437.48
1427.00,253.86,217.16,368.19,347.75,389.22,438.25
1428.00,253.86,217.65,368.39,347.95,389.22,442.10
1429.00,253.86,216.39,368.81,346.69,389.65,442.91
1430.00,252.96,216.83,369.07,347.35,390.53,443.68
1431.00,253.39,215.54,369.61,347.61,390.97,443.93
1432.00,253.82,214.25,367.49,347.79,390.97,448.64
1433.00,254.25,214.43,368.15,348.66,391.15,449.07
1434.00,254.69,209.96,368.95,349.09,391.58,446.86
1435.00,254.69,210.76,369.37,349.75,392.12,447.11
1436.00,255.13,208.35,369.92,349.95,392.67,447.88
1437.00,255.13,208.90,370.12,350.83,390.54,448.37
1438.00,255.31,207.61,370.12,351.01,386.07,448.79
1439.00,256.21,208.05,370.54,351.89,386.95,449.22
1440.00,256.21,208.25,370.54,352.09,387.61,449.22
1441.00,256.64,206.99,370.74,352.09,385.48,449.47
1442.00,256.64,207.19,370.94,352.51,389.07,449.73
1443.00,256.64,207.44,371.14,352.51,389.84,450.62
1444.00,256.64,207.88,371.95,352.71,389.84,451.42
1445.00,255.35,208.06,369.23,352.89,390.74,452.20
1446.00,256.24,208.49,369.23,350.17,391.22,455.48
1447.00,256.67,206.07,369.23,350.17,391.22,456.37
1448.00,257.10,205.17,369.89,350.17,392.11,456.37
1449.00,257.10,205.66,370.55,350.17,392.55,456.62
1450.00,257.36,203.45,371.44,350.43,392.98,457.28
1451.00,258.25,203.63,371.70,350.43,393.18,457.28
1452.00,258.25,204.07,372.13,350.63,393.98,457.54
1453.00,258.25,204.55,372.93,354.42,393.98,457.96
1454.00,258.43,204.55,373.13,355.19,392.98,453.58
1455.00,258.43,204.55,375.11,356.09,393.18,454.24
1456.00,258.43,205.45,375.11,356.27,393.61,454.49
1457.00,258.69,205.99,375.66,357.14,394.50,455.37
1458.00,259.13,206.79,375.66,353.85,394.93,456.14
1459.00,259.13,207.22,374.37,354.10,395.82,454.01
1460.00,259.13,207.22,375.17,354.10,397.35,454.44
1461.00,259.31,207.64,375.98,354.28,397.35,454.69
1462.00,260.12,208.13,376.41,354.53,395.14,454.95
1463.00,260.30,208.67,375.15,355.19,395.57,455.39
1464.00,260.30,209.10,375.15,355.19,396.05,455.39
1465.00,260.55,209.53,373.86,355.45,396.05,455.64
1466.00,260.55,209.73,374.30,355.88,396.54,456.12
1467.00,259.26,208.73,374.78,356.36,396.54,456.78
1468.00,259.51,208.99,374.78,356.36,394.12,457.44
1469.00,259.77,209.24,375.04,356.36,394.32,457.87
1470.00,259.95,209.24,375.24,356.84,395.13,458.05
1471.00,259.95,209.73,375.24,360.12,395.79,455.93
1472.00,260.15,209.73,374.34,360.57,396.04,456.47
1473.00,260.40,209.73,374.78,358.44,396.94,455.21
1474.00,260.58,209.73,374.78,358.69,397.81,453.95
1475.00,260.58,209.73,374.98,355.98,398.07,454.38
1476.00,262.11,208.83,375.78,356.41,398.50,455.15
1477.00,262.31,209.08,376.04,356.66,396.09,455.59
1478.00,262.31,209.88,376.85,360.51,396.52,456.02
1479.00,261.31,207.73,376.85,360.71,397.41,456.02
1480.00,261.74,207.93,377.03,360.91,399.39,456.20
1481.00,261.94,206.93,377.23,361.11,399.39,456.46
1482.00,262.20,205.67,377.23,361.36,399.57,457.26
1483.00,262.46,206.10,377.66,362.13,400.00,458.06
1484.00,262.90,206.10,378.09,362.33,400.20,458.96
1485.00,268.00,204.81,378.27,364.47,401.00,459.85
1486.00,268.18,203.91,378.27,365.13,401.90,459.85
1487.00,268.36,204.34,379.07,365.56,402.79,463.73
1488.00,268.79,204.77,379.07,365.82,402.99,464.39
1489.00,268.99,204.77,379.55,366.00,403.76,464.83
1490.00,268.99,204.97,378.55,366.00,404.19,465.09
1491.00,269.88,204.97,375.83,369.59,404.19,464.19
1492.00,270.31,204.97,376.03,367.38,404.45,464.84
1493.00,270.74,202.56,376.29,367.63,406.59,464.84
1494.00,271.17,198.54,376.73,368.53,407.47,465.27
1495.00,270.27,198.80,376.73,369.33,407.95,465.69
1496.00,270.45,197.90,377.39,370.14,407.95,466.12
1497.00,270.90,198.32,378.19,370.56,408.84,466.12
1498.00,271.70,199.22,378.45,370.56,406.43,462.26
1499.00,272.13,199.42,379.34,371.33,405.17,462.26
1500.00,272.56,198.42,379.89,372.21,405.72,463.06
1501.00,272.56,198.96,380.33,372.69,406.52,463.06
1502.00,272.56,199.22,380.77,373.12,407.41,463.51
1503.00,272.82,197.96,381.03,373.54,407.59,463.76
1504.00,272.82,198.73,381.03,374.35,405.18,467.55
1505.00,272.82,199.17,380.13,373.35,405.66,468.43
1506.00,273.59,199.35,380.90,373.35,410.66,468.43
1507.00,274.02,199.35,380.90,373.60,410.66,468.69
1508.00,274.20,199.61,381.33,373.60,406.65,467.69
1509.00,274.20,199.87,381.53,374.47,406.85,468.46
1510.00,274.63,200.13,382.41,374.47,407.62,468.71
1511.00,275.06,200.31,382.89,377.18,408.51,468.96
1512.00,275.26,200.73,386.17,377.66,407.51,469.51
1513.00,275.26,201.17,386.35,376.66,405.30,472.21
1514.00,275.69,201.37,387.88,376.66,405.74,472.65
1515.00,276.12,200.09,388.08,375.76,406.64,473.46
1516.00,276.56,200.34,388.85,376.24,405.35,473.46
1517.00,276.76,200.77,389.30,377.05,406.15,473.90
1518.00,276.76,198.62,389.30,377.05,406.41,474.56
1519.00,276.76,198.80,390.10,375.76,406.41,474.99
1520.00,276.96,196.08,390.28,376.65,407.21,475.43
1521.00,277.39,196.26,390.82,377.08,407.21,475.87
1522.00,277.65,196.44,391.37,377.08,407.64,477.40
1523.00,278.08,195.15,391.62,380.93,407.84,477.66
1524.00,277.08,196.03,391.80,381.18,408.73,478.09
1525.00,277.51,196.23,391.80,381.36,408.93,475.96
1526.00,276.22,196.66,391.80,381.62,409.83,475.96
1527.00,276.22,196.92,391.80,382.50,410.70,476.77
1528.00,276.66,197.12,391.98,385.20,411.13,480.36
1529.00,275.76,197.55,392.23,385.40,411.57,479.46
1530.00,276.19,197.75,393.00,385.94,411.57,479.71
1531.00,276.62,197.95,391.71,386.12,411.57,480.51
1532.00,276.80,193.93,391.97,386.55,412.12,480.77
1533.00,277.05,194.11,391.07,387.04,412.32,481.31
1534.00,277.05,193.11,391.50,387.47,412.52,481.86
1535.00,277.05,193.11,391.50,388.13,412.72,482.11
1536.00,277.49,192.11,391.50,390.27,413.26,482.31
1537.00,277.49,192.31,392.30,390.75,413.46,482.31
1538.00,277.69,191.05,392.73,391.18,413.46,484.45
1539.00,276.79,191.48,393.39,391.62,416.74,484.99
1540.00,277.05,191.66,394.26,391.62,416.94,480.97
1541.00,277.25,192.09,395.03,392.10,415.68,481.42
1542.00,277.25,192.53,395.23,392.59,419.53,481.67
1543.00,277.25,192.96,395.23,392.77,419.98,482.47
1544.00,277.43,193.16,395.68,393.25,420.85,483.01
1545.00,277.43,193.36,397.82,393.69,421.40,481.73
1546.00,277.43,194.25,398.71,394.49,421.40,481.91
1547.00,277.87,194.70,398.71,394.92,421.40,482.80
1548.00,278.05,195.18,399.14,395.41,421.40,481.51
1549.00,278.05,193.05,402.73,394.51,421.82,480.61
1550.00,278.05,193.53,406.60,395.05,422.02,481.49
1551.00,278.86,191.12,407.14,395.47,422.20,481.92
1552.00,277.96,191.55,407.69,396.37,422.40,484.06
1553.00,277.96,191.98,410.97,396.55,423.18,484.31
1554.00,278.39,191.08,410.97,396.98,423.95,481.90
1555.00,278.39,191.08,411.40,397.18,423.95,482.15
1556.00,277.49,194.67,411.83,397.18,424.37,482.93
1557.00,277.49,194.67,411.83,398.05,425.18,483.11
1558.00,277.67,194.93,411.83,399.59,425.38,483.77
1559.00,276.38,195.19,412.26,399.84,425.86,484.42
1560.00,276.58,195.19,412.69,400.38,426.34,484.85
1561.00,276.84,195.44,412.69,400.81,425.08,484.85
1562.00,277.28,195.87,408.67,400.99,425.96,485.34
1563.00,277.28,196.13,409.47,401.17,426.62,487.48
1564.00,277.28,196.31,410.36,401.17,426.62,489.46
1565.00,277.46,195.05,406.35,401.60,427.28,489.64
1566.00,277.89,191.03,407.01,402.02,427.48,490.08
1567.00,277.89,194.31,407.26,402.50,428.37,490.98
1568.00,277.89,194.75,407.51,402.68,429.26,491.23
1569.00,278.09,193.49,407.51,402.86,429.46,492.00
1570.00,278.09,191.37,406.22,403.52,429.66,490.71
1571.00,278.86,189.24,406.48,403.96,429.66,491.37
1572.00,279.04,189.68,406.96,404.51,430.54,491.37
1573.00,279.04,190.58,407.77,405.40,430.97,490.47
1574.00,279.04,190.78,408.54,405.88,431.51,490.47
1575.00,279.29,190.98,406.39,406.54,432.05,490.89
1576.00,279.55,190.08,406.83,406.54,432.82,491.09
1577.00,279.55,190.08,407.72,407.32,436.61,491.27
1578.00,278.26,189.08,407.92,408.09,437.04,492.17
1579.00,278.51,189.33,407.92,408.09,437.53,492.43
1580.00,278.71,189.33,408.82,408.52,437.96,492.43
1581.00,278.91,189.77,409.62,408.96,438.85,496.01
1582.00,279.11,189.97,410.42,407.67,439.05,496.89
1583.00,279.54,187.84,410.97,408.47,439.53,497.66
1584.00,279.54,188.02,411.74,408.96,440.02,498.54
1585.00,279.97,185.61,412.54,409.16,440.79,498.97
1586.00,279.97,183.20,413.09,409.64,440.79,496.56
1587.00,279.97,181.94,413.34,410.41,441.56,494.43
1588.00,279.97,182.36,416.93,410.84,442.44,494.91
1589.00,280.40,181.36,414.21,411.27,443.09,495.17
1590.00,279.11,182.14,412.92,411.75,443.27,495.17
1591.00,278.21,181.24,413.12,412.24,444.17,491.15
1592.00,278.41,181.90,414.01,410.09,444.37,491.58
1593.00,278.84,180.61,414.21,410.27,445.17,489.46
1594.00,279.74,181.50,414.47,409.01,445.17,488.20
1595.00,280.00,181.68,414.72,409.21,445.43,488.45
1596.00,280.43,179.27,414.72,409.98,445.43,488.88
1597.00,279.43,179.47,414.90,410.18,446.96,488.88
1598.00,280.32,180.27,415.39,410.72,447.39,487.88
1599.00,279.42,180.27,416.19,410.72,445.26,488.69
1600.00,279.85,181.17,416.44,411.62,445.74,489.56
1601.00,280.03,181.17,415.18,412.42,446.18,490.01
1602.00,280.03,181.61,415.38,413.22,446.44,490.21
1603.00,280.47,182.41,415.82,414.10,446.99,492.35
1604.00,280.90,182.85,413.70,413.10,447.19,494.33
1605.00,281.08,183.66,414.18,413.35,447.37,495.20
1606.00,281.08,184.46,413.18,413.55,446.37,495.38
1607.00,281.26,184.66,413.38,413.55,451.08,491.52
1608.00,281.44,185.54,413.38,414.43,451.88,493.14
1609.00,281.87,185.72,413.56,414.68,451.88,493.57
1610.00,279.15,185.72,414.36,414.68,452.14,494.23
1611.00,279.35,186.16,414.62,415.46,453.01,494.66
1612.00,280.16,186.42,414.88,416.26,453.79,494.91
1613.00,280.16,186.60,415.36,417.06,454.59,492.79
1614.00,280.36,184.18,415.36,414.91,458.44,492.99
1615.00,280.79,183.18,415.36,413.65,458.64,493.65
1616.00,280.97,183.67,415.79,413.65,459.07,493.65
1617.00,280.07,179.65,416.05,414.43,459.07,494.13
1618.00,279.07,184.65,416.48,415.09,459.87,494.31
1619.00,277.78,188.44,416.48,412.94,459.87,494.31
1620.00,277.98,188.64,417.02,411.68,459.87,494.56
1621.00,278.78,188.64,417.02,411.88,460.41,494.56
1622.00,278.78,189.53,417.44,414.02,460.61,494.82
1623.00,277.49,194.63,417.87,414.50,460.61,495.25
1624.00,277.49,193.34,415.75,414.98,461.42,497.23
1625.00,277.92,193.34,416.17,414.98,461.42,498.11
1626.00,277.92,195.33,414.05,415.41,461.84,498.55
1627.00,278.35,195.33,411.90,415.41,461.84,499.32
1628.00,278.35,199.20,410.64,415.89,462.10,499.57
1629.00,277.45,199.20,410.64,413.74,462.54,499.77
1630.00,276.45,203.94,410.84,412.84,463.08,500.43
1631.00,275.16,203.94,411.61,410.12,463.08,499.53
1632.00,275.36,204.74,411.81,411.00,463.08,499.96
1633.00,275.56,205.22,411.81,411.42,460.96,500.86
1634.00,275.82,205.65,411.81,411.85,461.16,503.56
1635.00,275.82,205.83,413.95,412.05,461.60,501.44
1636.00,275.82,206.09,414.49,412.31,461.80,501.88
1637.00,274.56,206.09,414.75,409.02,461.98,502.77
1638.00,272.43,206.89,410.73,409.27,462.18,500.36
1639.00,272.92,204.48,410.93,409.70,462.18,500.36
1640.00,273.17,204.68,411.83,410.25,462.61,501.25
1641.00,273.35,204.88,413.97,411.12,463.15,501.50
1642.00,273.90,202.75,413.97,408.71,463.60,500.22
1643.00,274.08,203.01,414.17,408.89,461.45,500.47
1644.00,274.08,203.78,414.71,409.55,462.32,503.18
1645.00,272.79,203.78,417.99,409.98,462.50,503.60
1646.00,271.50,204.26,418.19,410.86,463.31,504.37
1647.00,271.93,204.26,419.09,411.28,464.11,506.51
1648.00,272.47,204.46,422.94,411.76,464.37,506.51
1649.00,272.67,204.64,423.42,410.76,464.63,507.41
1650.00,273.12,204.64,424.08,410.96,465.07,507.59
1651.00,273.12,204.64,422.82,411.45,462.86,508.02
1652.00,273.12,205.07,423.36,411.88,463.75,508.27
1653.00,273.12,204.17,421.15,411.88,463.75,507.01
1654.00,273.12,204.60,421.41,416.88,468.75,507.49
1655.00,273.12,205.48,421.59,416.88,469.55,508.37
1656.00,273.30,207.46,421.77,417.42,469.55,509.17
1657.00,273.48,206.20,420.87,417.85,470.00,509.17
1658.00,273.91,206.68,421.41,418.62,470.43,507.05
1659.00,273.91,207.12,421.61,414.24,471.32,507.05
1660.00,273.91,207.93,422.16,415.86,471.52,507.92
1661.00,273.01,208.41,423.03,415.86,470.26,505.71
1662.00,273.01,208.41,423.23,415.86,471.06,506.61
1663.00,273.26,208.61,424.01,416.04,471.84,510.48
1664.00,273.26,209.04,422.72,415.14,472.02,511.02
1665.00,271.05,209.46,423.16,417.28,477.12,511.45
1666.00,271.05,209.66,423.36,417.71,477.32,511.94
1667.00,271.48,209.66,423.36,415.56,477.76,510.65
1668.00,271.92,209.66,420.64,416.45,477.96,510.85
1669.00,271.92,208.37,420.64,412.44,478.38,511.27
1670.00,272.35,208.80,418.52,412.92,478.64,511.47
1671.00,274.34,207.54,418.96,413.79,479.08,512.13
1672.00,274.77,207.54,419.62,414.69,479.28,508.83
1673.00,274.77,207.54,419.87,414.87,479.48,509.49
1674.00,274.77,205.13,420.13,412.66,479.90,510.04
1675.00,274.97,203.84,420.56,413.14,480.33,510.81
1676.00,274.97,204.02,421.10,416.42,480.58,511.24
1677.00,274.97,204.92,421.10,416.42,481.12,511.66
1678.00,274.97,204.92,421.30,413.71,481.32,512.47
1679.00,275.22,205.12,422.19,414.25,481.52,508.09
1680.00,276.03,204.22,422.62,414.50,482.01,508.52


==> figs_tex/data/experiment1.csv <==
0, 0, 0, 0
1, 1, 1, 1
2, 1, 1, 2
3, 2, 2, 3
4, 2, 2, 3
5, 3, 3, 3
6, 3, 3, 4
7, 3, 3, 4
8, 4, 4, 5
9, 5, 5, 6
10, 6, 5, 6
11, 7, 5, 6
12, 7, 6, 6
13, 7, 6, 6
14, 7, 6, 6
15, 7, 6, 7
16, 7, 6, 7
17, 7, 6, 7
18, 7, 6, 8
19, 7, 6, 8
20, 7, 6, 8
21, 7, 7, 8
22, 7, 7, 8
23, 7, 7, 8
24, 8, 7, 8
25, 8, 7, 8
26, 8, 7, 9
27, 9, 8, 9
28, 9, 8, 9
29, 9, 8, 9
30, 9, 9, 10
31, 9, 9, 10
32, 9, 9, 11
33, 9, 10, 11
34, 9, 11, 11
35, 9, 11, 11
36, 9, 11, 11
37, 9, 11, 11
38, 9, 12, 11
39, 9, 12, 12
40, 9, 12, 12
41, 9, 12, 12
42, 9, 12, 12
43, 9, 12, 13
44, 9, 12, 13
45, 9, 12, 13
46, 9, 12, 13
47, 9, 12, 13
48, 9, 13, 13
49, 9, 13, 13
50, 9, 14, 13
51, 10, 14, 13
52, 10, 14, 13
53, 10, 14, 13
54, 10, 14, 13
55, 10, 14, 13
56, 11, 15, 13
57, 12, 15, 14
58, 12, 15, 14
59, 12, 15, 14
60, 12, 15, 14

==> figs_tex/data/experiment2_ban.csv <==
0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 1, 1, 1, 1, 1, 1, 1, 1, 1
2, 2, 2, 2, 2, 2, 2, 2, 1, 2
3, 3, 2, 2, 2, 3, 3, 3, 2, 3
4, 3, 3, 3, 3, 4, 4, 4, 3, 4
5, 4, 3, 3, 3, 5, 5, 5, 4, 4
6, 5, 4, 3, 3, 6, 5, 6, 5, 4
7, 6, 5, 4, 4, 7, 5, 6, 6, 4
8, 7, 5, 5, 5, 8, 6, 7, 7, 4
9, 8, 6, 5, 6, 9, 6, 7, 8, 4
10, 9, 7, 5, 6, 9, 6, 7, 8, 5
11, 10, 7, 6, 7, 9, 7, 8, 8, 6
12, 10, 7, 6, 8, 9, 7, 9, 8, 6
13, 11, 8, 6, 8, 10, 7, 10, 9, 7
14, 12, 8, 7, 9, 11, 7, 11, 10, 7
15, 13, 9, 7, 10, 11, 8, 12, 10, 7
16, 13, 10, 7, 10, 11, 9, 12, 10, 8
17, 13, 10, 7, 11, 11, 10, 12, 10, 8
18, 13, 11, 8, 11, 11, 10, 13, 10, 8
19, 14, 11, 8, 12, 12, 10, 13, 11, 9
20, 14, 11, 8, 13, 13, 10, 14, 11, 10
21, 14, 11, 8, 13, 13, 10, 14, 11, 10
22, 14, 11, 8, 13, 13, 10, 14, 11, 10
23, 14, 11, 8, 13, 13, 10, 14, 12, 10
24, 14, 11, 8, 13, 13, 10, 14, 12, 11
25, 14, 11, 8, 13, 13, 10, 14, 12, 11
26, 15, 11, 9, 14, 14, 10, 15, 13, 11
27, 15, 11, 9, 15, 15, 11, 16, 13, 11
28, 15, 12, 9, 15, 16, 12, 16, 13, 11
29, 16, 12, 9, 16, 16, 13, 16, 13, 11
30, 17, 13, 9, 17, 16, 13, 17, 13, 11

==> figs_tex/data/experiment2_carrot.csv <==
0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 1, 1, 0, 1, 1, 1, 0, 1, 0
2, 2, 2, 0, 1, 1, 1, 1, 1, 1
3, 3, 3, 0, 2, 1, 1, 1, 1, 2
4, 4, 4, 1, 2, 2, 1, 2, 2, 3
5, 5, 4, 1, 3, 3, 2, 3, 3, 4
6, 6, 5, 1, 4, 4, 3, 4, 4, 4
7, 7, 6, 1, 5, 5, 3, 4, 4, 5
8, 8, 7, 2, 5, 6, 4, 5, 4, 5
9, 9, 7, 2, 5, 6, 4, 6, 4, 5
10, 9, 8, 2, 6, 6, 5, 6, 4, 5
11, 10, 9, 3, 7, 7, 5, 7, 4, 5
12, 10, 9, 3, 7, 8, 6, 7, 4, 5
13, 10, 9, 3, 7, 9, 7, 8, 4, 5
14, 11, 10, 3, 8, 9, 7, 8, 4, 5
15, 11, 10, 3, 9, 9, 8, 8, 5, 5
16, 12, 10, 3, 10, 10, 9, 9, 5, 6
17, 12, 11, 3, 10, 10, 9, 9, 5, 7
18, 13, 12, 3, 11, 10, 9, 9, 5, 8
19, 13, 12, 3, 11, 10, 9, 9, 5, 9
20, 13, 12, 3, 11, 10, 10, 9, 5, 9

21, 13, 12, 3, 11, 10, 10, 9, 5, 9
22, 13, 12, 3, 11, 10, 10, 10, 6, 9
23, 14, 13, 4, 11, 11, 10, 11, 6, 9
24, 14, 13, 4, 12, 11, 10, 11, 6, 9
25, 14, 13, 4, 12, 11, 10, 11, 6, 9

26, 15, 13, 5, 12, 11, 10, 12, 6, 10
27, 15, 13, 5, 13, 11, 10, 12, 6, 10
28, 15, 13, 5, 14, 12, 10, 13, 6, 10
29, 15, 13, 5, 15, 12, 11, 13, 6, 10
30, 16, 14, 5, 16, 13, 11, 13, 6, 11

==> figs_tex/data/lambda_reg.csv <==
lamb, mean, 5, 95
0.001, 0.050843, 0.109884, 0.135709
0.01, 0.058738, 0.106363, 0.1303
0.1, 0.070333, 0.144122, 0.131859
1, 0.038845, 0.130623, 0.109677
10, -0.037305, 0.118342, 0.109736
100, -0.173512, 0.068609, 0.120022
1000, -0.131222, 0.079441, 0.1172
10000, 0.108048, 0.093269, 0.081717


==> figs_tex/data/lin_t28_grey.csv <==
0.5, 0.4985
1.2, 0.5088

==> figs_tex/data/lin_t28_red.csv <==
1.9, 0.3509

==> figs_tex/data/lin_t37_grey.csv <==
0.5, 0.5179
1.2, 0.5099

==> figs_tex/data/lin_t37_red.csv <==
1.9, 0.4522

==> figs_tex/data/lin_t47_grey.csv <==
0.5, 0.3824
1.2, 0.3669

==> figs_tex/data/lin_t47_red.csv <==
1.9, 0.5781

==> figs_tex/data/lin_t54_grey.csv <==
0.5, 0.4494
1.2, 0.5501

==> figs_tex/data/lin_t54_red.csv <==
1.9, 0.7811

==> figs_tex/data/spanet_best.csv <==
name, position, mean
kiwi, 0.6, 0.641
broccoli, 1.1, 0.953
strawberry, 1.6, 0.927
cauliflower, 2.1, 0.912
spinach, 2.6, 0.489
grape, 3.1, 0.953
honeydew, 3.6, 0.977
banana, 4.1, 0.567

==> figs_tex/data/spanet_random.csv <==
name, position, mean
kiwi, 0.68, 0.471
broccoli, 1.18, 0.664
strawberry, 1.68, 0.717
cauliflower, 2.18, 0.65
spinach, 2.68, 0.16
grape, 3.18, 0.501
honeydew, 3.68, 0.637
banana, 4.18, 0.288

==> figs_tex/data/spanet_unseen.csv <==
name, position, mean, ste
kiwi, 0.75, 0.516, 0.05155253218
broccoli, 1.25, 0.853, 0.02553095353
strawberry, 1.75, 0.833, 0.02591076729
cauliflower, 2.25, 0.824, 0.02662347484
spinach, 2.75, 0.355, 0.04498533489
grape, 3.25, 0.805, 0.03004575254
honeydew, 3.75, 0.757, 0.03073663706
banana, 4.25, 0.195, 0.03952552661

==> figs_tex/data/ucb_d2048_l100.csv <==
0.00,3.85,0.48,0.48,3.85,0.48,0.48
1.00,4.39,0.48,1.36,4.33,1.29,1.36
2.00,5.17,0.92,1.36,4.53,1.95,2.16
3.00,5.17,1.82,1.78,4.96,2.37,2.60
4.00,5.59,2.69,2.21,5.14,2.80,3.50
5.00,4.30,2.95,2.47,5.91,1.51,3.75
6.00,4.56,1.95,1.47,6.09,1.69,4.00
7.00,4.82,1.95,2.27,6.29,2.59,6.14
8.00,5.71,2.15,2.27,5.00,2.77,7.76
9.00,5.71,2.15,2.47,3.71,1.48,8.31
10.00,5.91,2.95,3.28,4.61,1.66,8.75
11.00,6.11,3.15,3.46,4.86,1.91,8.75
12.00,6.29,3.40,3.66,5.12,2.09,8.95
13.00,6.55,3.40,2.76,3.83,2.99,8.95
14.00,6.73,3.40,3.65,4.09,3.25,8.95
15.00,5.73,3.40,3.91,9.19,3.69,9.15
16.00,5.73,3.60,4.11,9.19,4.49,9.63
17.00,5.73,4.41,4.37,10.08,4.92,9.83
18.00,5.73,4.41,4.80,11.62,3.63,7.70
19.00,6.53,7.99,4.80,11.62,2.73,8.60
20.00,7.34,7.99,5.60,11.82,3.63,12.39
21.00,2.87,8.19,3.39,11.82,3.88,13.19
22.00,3.29,8.62,1.26,10.82,4.14,14.08
23.00,3.74,9.07,1.71,11.02,5.04,14.89
24.00,4.16,9.87,2.13,11.02,5.29,14.89
25.00,4.60,9.87,2.57,11.22,5.55,14.89
26.00,5.50,8.87,4.11,12.02,6.44,15.09
27.00,5.94,9.07,4.55,12.02,7.34,15.51
28.00,4.65,8.07,4.99,12.02,6.05,15.51
29.00,5.54,8.87,5.43,12.22,6.31,15.51
30.00,3.42,9.68,5.61,12.76,5.02,15.51
31.00,3.86,9.68,6.09,12.76,5.20,15.51
32.00,5.39,9.68,5.19,13.19,6.09,15.71
33.00,6.92,9.68,5.64,13.37,6.52,15.71
34.00,7.35,9.88,6.08,13.57,6.78,15.71
35.00,11.14,10.08,6.34,14.38,6.96,15.71
36.00,11.34,10.08,6.78,14.63,5.67,15.71
37.00,11.59,10.52,6.96,15.18,4.67,15.91
38.00,12.02,10.52,7.40,15.43,4.87,15.91
39.00,12.82,10.72,5.19,15.69,4.87,14.91
40.00,11.92,12.86,5.37,16.58,4.87,15.72
41.00,12.18,13.06,5.81,16.78,5.67,16.52
42.00,13.71,13.06,5.81,17.58,5.93,17.32
43.00,13.91,13.06,5.99,17.78,6.13,17.32
44.00,13.91,13.72,6.43,17.78,6.39,17.32
45.00,14.17,12.72,1.96,17.98,6.65,17.77
46.00,14.17,12.72,2.86,18.18,7.45,18.57
47.00,15.06,12.92,3.30,18.61,7.88,18.57
48.00,15.32,13.81,3.56,19.10,8.77,19.37
49.00,15.52,14.62,4.45,19.30,9.03,19.57
50.00,16.32,14.62,4.88,18.01,14.03,20.47
51.00,16.32,14.62,5.06,18.21,14.80,20.67
52.00,16.32,14.62,5.48,18.41,14.98,20.87
53.00,16.52,14.62,5.74,18.66,14.98,20.87
54.00,16.52,15.42,6.00,18.86,18.84,20.87
55.00,16.78,15.62,5.00,17.86,19.09,21.07
56.00,16.98,15.62,5.00,18.06,19.52,21.07
57.00,16.98,15.82,5.20,18.06,18.23,21.96
58.00,16.98,15.82,5.62,18.26,18.49,22.16
59.00,15.98,15.82,6.07,23.26,18.75,22.96
60.00,16.16,16.62,5.07,23.69,19.01,22.96
61.00,16.42,16.62,10.07,24.12,19.19,23.77
62.00,16.68,16.62,10.96,24.12,20.08,23.77
63.00,16.88,16.62,11.85,24.60,18.79,23.77
64.00,17.31,16.62,13.38,24.80,19.05,24.57
65.00,17.49,16.62,13.81,25.23,19.59,24.57
66.00,16.20,14.47,14.07,26.00,20.14,24.57
67.00,17.00,12.32,14.87,26.00,21.67,24.77
68.00,16.10,12.98,12.74,26.81,22.56,24.97
69.00,16.35,13.64,12.74,27.24,23.46,25.40
70.00,16.61,14.07,12.94,27.44,23.64,25.60
71.00,16.87,14.73,13.39,27.64,23.64,25.80
72.00,17.13,15.39,11.18,28.53,24.07,25.80
73.00,17.33,16.05,11.98,28.53,24.25,25.80
74.00,17.51,16.05,12.41,28.53,22.96,26.00
75.00,16.22,16.05,12.83,29.30,23.39,26.00
76.00,16.42,13.90,11.57,29.30,23.57,26.81
77.00,17.22,13.90,11.82,29.56,23.82,27.58
78.00,17.48,14.78,16.56,29.81,24.00,27.58
79.00,17.74,15.65,15.27,30.07,24.81,28.06
80.00,19.72,16.53,15.45,30.87,25.07,28.60
81.00,19.72,16.53,15.71,31.77,25.25,28.60
82.00,19.90,16.53,15.89,33.75,29.96,28.80
83.00,19.90,16.53,19.68,32.46,30.85,29.00
84.00,19.90,12.15,19.88,32.66,31.03,29.81
85.00,19.90,8.85,20.77,32.92,31.29,29.81
86.00,20.79,5.56,20.95,33.12,31.47,30.01
87.00,20.97,6.22,21.85,33.30,31.73,30.45
88.00,21.23,7.83,26.95,33.50,31.98,31.25
89.00,22.03,4.54,27.84,33.50,32.41,31.43
90.00,22.21,5.41,28.04,33.50,33.30,30.43
91.00,22.41,5.84,28.92,34.30,29.44,30.43
92.00,23.22,6.50,29.12,33.01,29.69,30.43
93.00,28.32,7.38,29.56,33.46,29.95,30.43
94.00,28.52,8.04,29.76,34.26,30.38,31.33
95.00,28.52,8.24,33.63,34.26,30.81,29.20
96.00,28.52,6.09,33.83,34.26,31.06,30.08
97.00,28.95,6.29,34.01,34.46,31.32,27.95
98.00,29.75,6.72,34.46,34.66,31.75,28.15
99.00,29.75,7.60,34.66,34.84,30.49,28.58
100.00,30.18,8.26,34.84,34.84,30.74,29.00
101.00,30.43,8.91,33.94,34.84,31.51,29.44
102.00,29.15,9.34,34.14,35.73,31.77,28.44
103.00,29.58,9.77,34.39,35.93,30.48,28.44
104.00,30.38,9.97,34.82,34.64,29.19,28.44
105.00,29.09,7.83,35.26,34.84,29.44,28.44
106.00,29.86,8.70,33.14,35.74,30.21,28.87
107.00,29.86,9.36,33.68,36.17,30.46,30.40
108.00,29.86,10.24,35.66,37.06,30.64,30.60
109.00,30.76,12.94,36.55,35.77,31.42,31.49
110.00,30.76,15.64,36.98,36.03,31.60,32.30
111.00,31.01,12.35,37.87,36.83,32.37,31.30
112.00,31.01,13.22,38.30,37.03,32.62,31.72
113.00,31.27,14.10,39.18,37.29,32.80,31.72
114.00,31.47,14.76,37.89,37.29,33.05,32.15
115.00,31.90,14.94,39.42,37.72,35.03,32.35
116.00,32.34,15.37,39.60,37.98,35.29,32.35
117.00,32.34,18.07,39.85,38.78,35.54,33.15
118.00,33.24,18.07,40.30,38.98,35.72,33.58
119.00,33.24,18.95,40.72,39.18,31.86,34.38
120.00,33.44,19.75,40.98,44.18,32.29,34.38
121.00,34.33,20.18,41.41,44.61,32.55,34.38
122.00,34.33,18.03,41.41,44.61,32.80,35.27
123.00,34.59,15.88,39.26,44.79,28.94,36.08
124.00,34.79,16.76,39.46,45.56,29.37,36.28
125.00,35.05,16.76,40.34,46.46,29.62,36.48
126.00,34.05,17.19,40.34,46.64,30.05,34.35
127.00,33.05,17.85,44.19,46.82,28.79,34.78
128.00,33.30,14.55,44.61,47.25,29.56,34.96
129.00,33.30,14.55,44.87,47.43,28.27,35.39
130.00,33.30,14.98,45.13,47.43,29.05,35.82
131.00,33.56,15.79,45.39,47.43,29.82,36.02
132.00,32.27,15.79,45.57,48.23,28.92,36.02
133.00,32.47,16.22,45.82,48.41,29.17,36.46
134.00,32.67,17.09,46.02,49.18,31.31,36.66
135.00,33.48,18.71,46.92,48.18,31.74,36.66
136.00,33.48,19.59,47.35,48.38,31.99,36.86
137.00,33.68,20.02,47.55,48.83,32.76,36.86
138.00,33.88,16.72,49.08,49.01,33.02,37.06
139.00,32.59,16.72,49.34,49.01,33.45,40.94
140.00,33.39,17.38,49.78,49.26,34.22,40.94
141.00,33.59,17.64,49.96,49.46,34.47,40.94
142.00,33.85,17.84,50.85,50.23,34.65,41.14
143.00,34.11,18.50,48.73,50.23,34.91,41.14
144.00,34.36,18.93,48.98,50.49,37.05,41.14
145.00,39.08,18.93,49.16,49.20,37.30,40.14
146.00,39.08,19.13,48.26,49.45,37.48,40.32
147.00,39.08,19.93,48.46,49.88,37.92,40.52
148.00,39.08,19.93,46.34,50.14,38.69,40.52
149.00,39.08,19.93,47.23,50.14,37.40,40.72
150.00,39.28,20.13,47.66,50.14,37.66,40.92
151.00,39.28,20.31,48.53,50.34,38.55,41.12
152.00,39.28,20.51,49.31,51.23,38.81,41.12
153.00,39.48,20.51,50.84,52.13,39.06,41.12
154.00,39.68,20.94,51.02,52.55,39.24,41.12
155.00,44.39,21.83,51.44,52.55,40.01,41.32
156.00,44.59,22.71,55.32,52.81,40.19,41.32
157.00,44.59,22.91,55.74,53.71,40.37,42.21
158.00,46.12,23.11,55.74,53.71,40.55,42.41
159.00,46.32,23.77,56.63,54.14,40.80,42.61
160.00,46.52,24.43,56.83,54.39,41.23,42.61
161.00,46.52,24.43,57.26,54.57,41.66,42.61
162.00,46.78,22.28,57.46,54.75,41.92,41.61
163.00,46.78,22.71,61.34,54.75,42.35,41.61
164.00,45.88,23.37,61.59,55.20,42.53,41.61
165.00,45.88,22.37,61.59,55.40,42.71,41.61
166.00,46.08,26.22,62.02,55.40,42.97,41.61
167.00,46.88,26.42,62.22,54.11,43.74,42.03
168.00,47.08,26.85,62.22,54.37,42.48,42.03
169.00,47.28,27.28,60.93,54.57,42.66,42.21
170.00,47.48,27.48,59.64,54.82,42.91,42.41
171.00,47.68,27.48,59.64,55.02,43.17,42.41
172.00,47.68,27.91,59.84,55.92,43.42,43.31
173.00,47.94,28.57,60.02,56.36,43.85,43.31
174.00,48.37,29.00,60.22,56.36,42.56,43.51
175.00,47.08,29.20,60.65,55.07,42.76,43.51
176.00,47.88,29.40,60.65,55.07,42.94,44.31
177.00,47.88,32.10,60.90,55.50,43.20,44.31
178.00,47.88,32.30,61.33,55.50,43.40,42.19
179.00,47.88,32.30,62.22,55.93,43.58,42.19
180.00,48.08,32.30,63.03,54.64,43.76,42.61
181.00,48.08,32.30,63.83,54.84,44.65,43.04
182.00,48.08,33.11,62.93,55.02,44.83,43.04
183.00,48.08,33.77,62.93,55.91,45.09,43.47
184.00,48.28,33.77,60.72,54.63,45.86,48.47
185.00,48.48,34.64,61.15,55.52,46.63,48.47
186.00,48.48,34.64,62.04,55.52,47.52,48.47
187.00,48.48,35.54,62.30,55.72,48.30,49.27
188.00,48.91,35.54,61.40,55.72,48.48,49.47
189.00,49.34,35.72,62.29,55.72,48.66,49.47
190.00,49.54,35.72,63.09,55.98,48.84,49.47
191.00,49.80,36.37,63.90,56.18,50.98,49.65
192.00,49.80,36.37,62.61,56.98,51.75,50.55
193.00,48.80,36.57,62.61,57.16,53.89,50.55
194.00,48.80,36.77,62.61,57.36,54.66,50.75
195.00,48.80,37.43,63.50,57.62,54.92,50.95
196.00,47.90,37.63,63.76,57.82,54.92,50.95
197.00,46.90,38.44,63.76,58.02,53.66,48.82
198.00,47.16,38.44,64.20,58.28,53.92,49.02
199.00,47.36,38.87,65.10,58.46,52.66,49.02
200.00,47.36,38.87,65.54,58.66,52.84,49.02
201.00,47.36,38.87,67.07,58.66,51.94,49.83
202.00,47.36,38.87,67.25,58.91,52.83,51.36
203.00,47.36,39.05,67.45,59.09,51.93,51.56
204.00,47.36,39.25,67.45,59.09,52.13,51.76
205.00,47.56,39.25,67.88,59.90,52.38,52.18
206.00,47.76,39.68,68.32,60.16,51.48,52.38
207.00,48.65,39.88,68.75,60.41,51.74,52.58
208.00,47.65,40.54,68.75,60.84,52.00,56.37
209.00,47.65,40.97,68.75,61.10,52.26,56.57
210.00,47.65,41.15,69.18,61.10,52.46,57.00
211.00,47.85,41.81,68.28,61.10,52.64,57.00
212.00,48.65,42.23,68.28,61.28,53.07,57.43
213.00,48.85,42.23,69.17,61.54,51.81,58.23
214.00,49.05,42.23,70.06,61.72,52.06,58.43
215.00,49.05,42.43,70.96,62.14,52.31,59.23
216.00,49.05,42.63,71.39,62.40,51.41,59.43
217.00,49.05,43.29,71.81,62.84,51.66,59.63
218.00,49.25,44.17,72.07,63.27,52.56,60.06
219.00,49.25,44.37,72.07,61.98,52.81,63.94
220.00,47.96,44.57,72.07,60.70,53.24,64.20
221.00,48.77,44.77,72.07,60.88,54.14,64.20
222.00,48.77,44.97,72.33,61.08,54.39,64.20
223.00,48.77,45.63,73.22,61.26,54.64,64.40
224.00,49.03,45.83,73.48,61.68,54.90,64.40
225.00,49.23,45.83,73.48,61.68,55.15,64.60
226.00,49.41,46.26,72.19,62.11,57.29,64.60
227.00,49.41,46.26,76.07,62.11,57.55,64.78
228.00,49.41,46.69,76.32,62.11,57.73,64.98
229.00,49.66,46.69,77.22,62.92,57.91,65.40
230.00,49.66,46.69,77.47,63.12,58.11,65.40
231.00,49.86,46.69,76.21,63.30,58.36,65.40
232.00,50.67,46.69,76.21,64.19,58.61,65.94
233.00,50.87,47.12,74.95,64.62,58.86,66.84
234.00,50.87,47.12,75.21,65.05,59.29,67.61
235.00,51.07,47.12,76.01,65.31,60.07,67.61
236.00,51.07,47.12,73.80,64.41,60.25,68.50
237.00,51.07,47.32,74.00,64.67,61.14,68.50
238.00,51.07,47.32,74.18,64.93,59.85,68.70
239.00,50.07,47.32,74.98,65.73,60.11,69.13
240.00,50.50,47.32,79.69,65.91,60.53,69.62
241.00,50.50,47.52,79.89,66.34,60.71,69.80
242.00,50.76,49.14,80.32,65.05,60.97,69.80
243.00,50.76,48.14,80.75,65.05,61.23,69.80
244.00,51.65,48.14,84.54,65.25,61.66,70.00
245.00,51.65,47.14,84.97,65.51,61.91,70.00
246.00,51.85,47.14,85.17,65.94,62.34,70.00
247.00,51.85,47.14,85.35,66.12,62.52,70.89
248.00,52.05,47.80,85.35,66.92,63.41,71.69
249.00,52.25,47.80,85.78,66.92,63.67,71.69
250.00,52.68,47.80,85.78,67.18,62.38,71.89
251.00,52.68,47.80,86.20,71.89,62.63,72.32
252.00,53.48,47.80,87.01,71.89,63.40,72.52
253.00,53.48,48.00,87.01,71.89,63.58,76.37
254.00,53.68,48.00,87.01,72.66,62.68,76.55
255.00,52.68,48.00,87.78,73.56,62.94,76.75
256.00,52.68,48.20,86.52,73.74,59.08,76.75
257.00,52.68,48.40,86.77,74.63,59.28,76.75
258.00,53.49,48.40,87.03,74.88,59.54,76.75
259.00,53.49,48.40,87.03,74.88,59.72,76.75
260.00,53.92,48.83,87.29,74.88,59.90,76.95
261.00,54.35,49.03,87.29,75.77,60.33,76.95
262.00,54.55,49.23,89.43,74.49,60.33,75.95
263.00,54.75,49.23,89.68,74.69,59.43,76.13
264.00,55.55,49.43,89.94,75.12,59.61,76.13
265.00,55.98,49.63,90.20,75.30,59.87,76.94
266.00,55.98,46.33,89.20,74.01,60.64,77.14
267.00,56.78,46.33,88.20,74.19,60.82,77.34
268.00,57.21,46.33,88.20,74.19,61.02,77.34
269.00,57.41,46.33,88.38,74.19,59.73,76.34
270.00,58.22,46.33,88.63,74.62,60.62,76.52
271.00,58.22,46.33,88.83,74.80,60.80,77.32
272.00,58.22,46.33,88.83,75.57,61.06,77.75
273.00,59.02,46.53,88.83,75.83,61.31,77.95
274.00,57.73,46.53,89.03,75.83,61.49,78.15
275.00,56.83,45.53,89.03,76.08,61.75,78.58
276.00,57.03,45.53,89.21,76.63,62.00,79.01
277.00,57.03,46.19,89.39,76.63,62.90,79.01
278.00,57.03,46.19,89.82,76.63,63.79,79.81
279.00,57.23,46.19,90.25,76.63,62.53,80.24
280.00,57.23,46.19,90.68,76.63,62.71,80.42
281.00,57.23,46.19,89.39,76.83,61.42,81.22
282.00,57.66,46.39,89.39,75.54,61.60,81.22
283.00,57.86,46.59,88.49,75.72,62.03,81.40
284.00,58.06,46.79,88.92,75.90,64.17,80.40
285.00,58.49,47.59,88.92,76.33,64.43,80.58
286.00,59.29,47.79,89.12,77.22,64.86,81.39
287.00,59.49,47.97,89.38,76.32,65.29,81.39
288.00,58.49,48.15,89.81,76.50,65.47,81.82
289.00,58.69,48.15,90.01,76.76,64.57,82.02
290.00,58.69,48.15,90.19,77.56,64.75,82.22
291.00,59.12,47.15,88.90,76.56,69.46,81.22
292.00,59.30,47.96,92.69,76.74,69.64,81.22
293.00,54.83,48.39,92.87,76.74,69.89,81.42
294.00,55.03,48.39,92.87,77.00,70.32,81.42
295.00,55.23,48.59,93.12,77.00,70.57,81.42
296.00,55.23,48.77,91.00,77.00,70.75,81.42
297.00,55.43,48.77,91.18,77.00,71.65,81.42
298.00,56.97,48.77,92.07,77.00,71.91,81.62
299.00,56.97,52.62,92.27,76.00,70.62,81.62
300.00,57.17,52.62,92.47,76.20,70.87,81.87
301.00,57.17,52.62,93.37,76.38,71.13,82.07
302.00,56.17,53.28,91.15,76.56,72.03,82.07
303.00,57.70,53.46,90.25,76.99,72.03,81.07
304.00,58.50,53.46,90.45,77.42,72.28,81.25
305.00,58.50,53.46,91.35,76.52,72.46,81.25
306.00,54.03,53.46,92.01,76.78,72.46,82.05
307.00,55.56,53.46,92.21,76.78,72.89,82.05
308.00,55.76,53.66,93.01,76.96,73.09,82.05
309.00,55.96,54.53,90.89,77.40,73.35,82.05
310.00,55.06,54.53,90.89,78.20,74.24,82.86
311.00,55.06,54.53,90.89,78.63,75.13,82.86
312.00,55.06,54.73,91.09,79.44,75.31,83.04
313.00,55.26,55.61,91.29,79.62,80.02,83.24
314.00,55.26,55.61,92.18,80.51,80.28,83.42
315.00,55.46,55.61,92.18,80.71,80.53,83.42
316.00,54.17,55.79,93.07,80.89,80.71,83.62
317.00,53.27,54.79,93.33,81.32,80.97,83.62
318.00,53.47,55.22,92.07,81.32,80.97,83.82
319.00,53.47,53.07,92.87,81.32,79.71,84.02
320.00,53.47,53.25,93.30,81.58,79.71,84.22
321.00,54.37,55.95,93.48,82.00,79.97,84.47
322.00,54.37,56.76,93.73,79.79,79.07,84.65
323.00,54.81,56.96,94.54,77.58,79.27,84.83
324.00,53.91,55.96,94.97,77.58,79.70,85.63
325.00,54.35,55.96,95.77,81.37,79.96,86.06
326.00,54.35,56.16,96.02,82.18,77.83,86.06
327.00,54.35,56.34,96.27,83.07,78.26,86.06
328.00,54.35,56.77,97.08,83.50,78.68,86.31
329.00,54.61,56.97,97.88,83.94,79.58,86.51
330.00,54.79,57.17,96.62,84.12,80.00,86.71
331.00,55.59,57.17,97.05,84.55,77.88,86.71
332.00,54.59,57.17,97.94,85.44,78.13,85.81
333.00,55.02,57.17,98.39,85.44,78.55,85.81
334.00,55.02,57.37,98.83,85.44,77.26,86.01
335.00,55.02,57.37,98.83,85.87,78.16,86.21
336.00,55.22,58.26,99.03,85.87,76.03,86.39
337.00,56.12,58.26,99.03,86.30,76.28,86.39
338.00,56.92,59.16,100.56,87.19,76.54,86.39
339.00,56.92,59.16,100.56,87.19,76.79,86.57
340.00,55.92,59.36,101.36,88.73,77.22,87.38
341.00,54.92,60.89,100.46,88.98,77.42,87.38
342.00,55.18,60.89,100.66,88.98,79.56,87.56
343.00,55.18,61.09,100.86,88.98,79.98,87.74
344.00,55.18,61.09,98.65,89.41,80.88,87.92
345.00,55.98,61.29,98.65,89.84,79.98,87.92
346.00,60.98,61.29,97.75,89.84,80.16,88.35
347.00,61.41,61.47,98.00,88.55,78.03,88.35
348.00,61.84,61.67,98.45,88.99,78.92,88.60
349.00,61.84,61.87,99.25,87.70,77.64,88.80
350.00,62.04,61.87,97.12,88.13,73.78,88.98
351.00,62.04,62.07,97.12,88.13,74.20,87.70
352.00,62.93,61.17,97.32,88.31,74.38,86.70
353.00,63.13,61.37,97.50,88.49,73.12,86.88
354.00,64.03,61.37,98.40,88.93,73.56,87.08
355.00,62.74,61.37,98.40,89.18,72.27,87.33
356.00,62.74,61.57,98.58,90.08,72.45,87.33
357.00,62.74,61.57,98.83,90.88,72.88,86.04
358.00,63.17,61.57,99.03,90.88,73.65,85.04
359.00,63.37,62.23,98.13,90.88,73.85,86.58
360.00,63.37,62.41,96.85,91.30,74.74,91.29
361.00,63.80,60.26,97.05,91.48,75.17,91.47
362.00,64.23,56.96,99.19,91.68,73.91,91.90
363.00,64.23,56.96,99.85,92.58,77.70,91.90
364.00,64.23,57.14,100.03,93.47,78.60,90.90
365.00,64.23,57.14,100.21,94.24,78.78,91.32
366.00,64.66,57.94,100.46,93.24,79.20,91.75
367.00,65.09,58.14,100.89,94.05,79.63,92.18
368.00,65.29,55.99,101.32,94.05,80.52,92.36
369.00,65.29,56.17,101.32,94.05,79.23,92.56
370.00,65.73,56.37,101.52,94.05,79.66,92.82
371.00,65.73,56.57,101.52,94.48,79.91,94.80
372.00,65.73,56.77,100.62,94.92,80.11,94.80
373.00,65.93,57.20,104.41,95.18,83.98,94.80
374.00,66.13,62.20,104.41,95.36,84.16,95.00
375.00,66.31,62.20,103.41,95.36,84.34,95.00
376.00,66.49,61.20,104.21,95.56,85.24,95.00
377.00,66.75,61.38,104.64,95.56,85.44,94.10
378.00,66.95,60.10,104.84,95.81,85.62,94.36
379.00,66.95,60.53,102.71,96.07,90.72,94.62
380.00,66.95,60.71,107.81,96.07,92.86,95.51
381.00,67.38,60.91,106.55,100.78,93.29,95.94
382.00,66.38,60.91,107.00,101.21,93.55,96.14
383.00,66.58,61.33,107.89,102.11,93.80,96.34
384.00,66.78,61.33,106.89,102.31,94.22,101.34
385.00,67.67,61.33,106.89,102.31,94.40,100.44
386.00,66.77,60.33,111.89,102.75,92.28,100.64
387.00,66.77,59.33,112.07,102.95,92.71,100.90
388.00,66.77,59.76,112.07,105.09,92.96,101.10
389.00,66.97,59.76,112.33,105.09,93.40,101.30
390.00,67.17,59.94,112.33,105.27,93.58,101.48
391.00,67.98,60.60,112.87,103.06,93.84,100.58
392.00,66.69,61.41,113.05,107.77,94.73,100.78
393.00,67.12,66.41,113.30,108.57,98.61,100.78
394.00,66.22,66.59,113.56,108.57,97.32,100.78
395.00,66.65,66.77,113.76,108.57,99.46,100.96
396.00,66.83,66.95,112.86,108.83,99.89,101.14
397.00,67.01,67.75,110.73,108.83,100.14,101.32
398.00,67.01,67.75,109.73,109.26,100.34,102.21
399.00,67.01,67.95,109.93,109.26,100.59,102.39
400.00,67.81,67.95,111.47,109.44,100.84,102.82
401.00,68.01,68.15,111.47,109.70,99.55,102.82
402.00,68.27,68.33,110.21,109.96,100.33,103.72
403.00,68.52,68.59,111.10,110.16,100.77,103.72
404.00,68.72,68.85,111.10,110.96,101.20,103.72
405.00,69.15,68.85,111.90,111.16,101.45,103.72
406.00,69.35,69.03,112.33,111.60,101.65,103.92
407.00,69.55,66.88,112.33,111.60,97.79,103.92
408.00,69.55,66.88,113.23,112.03,98.56,104.17
409.00,69.75,66.88,113.23,112.29,98.82,104.98
410.00,69.95,70.73,113.23,113.18,99.71,104.98
411.00,69.95,70.73,113.23,113.99,99.97,103.98
412.00,70.85,70.91,113.66,114.43,100.23,104.18
413.00,71.11,70.91,113.66,114.86,104.10,102.89
414.00,71.11,71.80,113.66,113.86,104.53,101.99
415.00,71.11,71.98,114.46,114.12,104.71,101.09
416.00,71.91,71.98,114.46,114.37,104.97,101.09
417.00,72.11,72.41,114.66,114.91,105.40,100.19
418.00,73.00,71.41,114.91,115.34,105.65,101.08
419.00,73.78,72.29,115.35,115.52,105.91,101.98
420.00,73.98,72.49,115.35,115.52,106.35,102.23
421.00,74.41,72.49,115.35,115.52,106.78,102.23
422.00,74.61,73.15,115.80,115.78,107.04,102.23
423.00,74.81,73.35,116.22,116.67,107.81,102.49
424.00,74.81,73.53,116.42,116.67,103.95,102.67
425.00,74.81,73.96,116.42,116.67,104.20,102.87
426.00,74.81,73.96,116.68,116.67,104.38,101.58
427.00,74.81,74.14,117.48,116.87,104.86,101.84
428.00,73.81,74.14,118.03,117.07,105.29,102.10
429.00,74.06,74.80,117.03,117.33,105.54,102.10
430.00,74.32,74.80,117.92,117.33,104.25,102.30
431.00,74.52,75.00,118.35,117.51,105.15,102.73
432.00,74.72,75.43,116.22,117.76,105.15,102.73
433.00,74.72,75.43,116.40,117.76,105.35,107.44
434.00,75.16,75.61,115.14,116.86,105.53,107.62
435.00,75.16,75.61,115.14,117.06,105.53,108.39
436.00,75.59,74.32,115.95,122.06,105.97,108.39
437.00,75.59,75.21,116.15,122.06,106.51,108.59
438.00,75.85,75.41,116.35,122.87,107.00,108.77
439.00,76.28,75.41,116.35,122.87,107.18,108.77
440.00,76.48,75.41,117.24,123.07,108.07,108.95
441.00,76.68,74.41,117.49,121.78,108.50,109.38
442.00,76.88,74.59,117.49,122.21,110.64,109.38
443.00,77.68,73.59,122.49,121.31,109.35,110.27
444.00,77.88,73.79,122.92,121.57,109.35,110.27
445.00,78.08,73.79,123.12,121.75,109.53,110.27
446.00,78.08,74.05,123.30,122.18,110.30,110.47
447.00,78.26,74.23,124.10,122.43,110.50,110.65
448.00,78.46,74.23,122.81,123.33,110.93,110.65
449.00,79.36,78.94,118.34,123.33,111.36,110.85
450.00,79.79,76.79,118.54,123.77,111.36,110.85
451.00,79.99,76.79,118.54,123.77,111.62,110.85
452.00,78.99,77.67,118.74,123.77,111.87,110.85
453.00,79.42,77.87,118.74,123.77,109.74,111.75
454.00,79.42,77.87,119.17,122.87,110.64,111.95
455.00,79.62,78.53,119.35,122.87,110.89,111.95
456.00,80.05,78.73,118.45,122.87,111.14,112.21
457.00,80.05,78.73,119.26,123.07,111.32,112.41
458.00,80.48,78.93,119.26,123.27,111.58,112.83
459.00,80.48,77.93,119.70,123.70,111.83,113.09
460.00,80.48,76.64,118.44,119.23,110.57,113.52
461.00,80.68,75.64,118.70,120.76,111.12,114.42
462.00,79.68,75.84,118.70,120.76,111.38,115.22
463.00,78.78,76.73,119.47,120.94,111.81,115.22
464.00,78.78,76.73,121.45,120.94,113.95,115.22
465.00,79.58,76.73,121.65,121.12,114.38,115.99
466.00,79.58,76.91,121.65,121.56,110.52,115.99
467.00,79.84,77.34,121.83,121.99,110.95,116.80
468.00,79.84,77.34,122.63,122.41,111.15,117.23
469.00,79.84,77.54,122.83,122.86,111.15,117.66
470.00,80.27,77.74,123.03,124.39,111.40,117.86
471.00,80.47,77.94,123.21,124.59,110.11,118.04
472.00,81.27,77.94,123.66,124.85,110.11,118.04
473.00,81.27,75.79,123.84,125.29,110.37,118.93
474.00,80.27,76.22,123.84,124.39,111.27,118.93
475.00,80.27,76.40,124.04,124.59,111.70,118.93
476.00,80.27,76.60,124.04,125.13,112.13,119.13
477.00,80.70,76.60,124.04,123.84,111.23,119.31
478.00,80.70,76.78,124.29,124.02,111.48,119.74
479.00,80.70,76.78,125.19,124.92,111.91,119.94
480.00,81.51,76.98,125.39,124.92,111.01,120.12
481.00,81.51,76.08,125.57,125.17,109.72,120.38
482.00,80.22,76.26,126.00,125.17,109.92,119.38
483.00,80.47,76.44,123.79,125.62,110.35,120.18
484.00,80.47,76.44,123.79,123.40,110.78,120.36
485.00,81.28,76.87,124.66,123.83,111.04,120.36
486.00,81.28,77.30,124.66,124.26,111.29,120.54
487.00,81.28,77.48,124.86,124.52,113.27,120.54
488.00,81.28,77.48,124.86,123.23,114.07,120.97
489.00,81.48,76.19,123.96,123.23,112.79,121.15
490.00,81.66,76.96,124.14,123.23,113.21,121.15
491.00,80.37,76.96,124.34,123.43,113.64,121.35
492.00,80.57,77.14,125.24,123.85,114.07,121.55
493.00,80.57,77.14,125.44,121.64,114.50,121.55
494.00,81.00,77.14,125.64,122.09,113.22,121.75
495.00,79.71,77.14,126.07,122.34,113.99,121.75
496.00,78.71,77.14,126.27,123.15,114.19,120.75
497.00,78.71,77.57,126.52,123.15,110.33,119.46
498.00,78.89,77.57,126.70,123.59,110.51,119.64
499.00,79.09,77.77,125.41,124.48,111.40,118.64
500.00,79.09,76.87,125.41,124.66,111.58,117.64
501.00,79.89,77.53,125.41,124.84,112.02,118.07
502.00,80.32,76.53,125.41,124.84,112.28,118.25
503.00,80.58,76.53,125.41,123.58,114.26,118.43
504.00,80.58,76.71,125.41,127.37,114.69,118.61
505.00,79.58,76.71,126.94,126.08,115.59,119.04
506.00,79.76,76.91,126.94,126.28,115.84,119.04
507.00,80.19,76.01,127.12,126.28,116.10,119.04
508.00,80.39,76.01,127.92,126.28,116.53,119.04
509.00,80.59,76.01,127.92,126.28,116.73,124.04
510.00,80.59,76.27,128.73,126.46,117.63,124.84
511.00,79.69,76.27,128.73,126.89,117.88,125.04
512.00,80.49,78.97,128.93,127.09,116.98,125.22
513.00,81.39,79.15,129.13,127.53,117.16,125.65
514.00,81.82,79.15,129.39,127.96,117.97,123.52
515.00,83.35,79.41,129.81,126.96,116.68,123.70
516.00,83.61,79.84,130.01,131.70,117.11,123.88
517.00,83.81,77.69,130.82,130.42,117.36,123.88
518.00,83.81,77.69,130.82,130.42,117.61,124.06
519.00,82.52,78.12,131.00,130.42,117.86,122.77
520.00,82.52,78.12,131.18,130.86,118.04,122.95
521.00,82.70,78.30,131.98,131.30,118.04,122.05
522.00,82.70,78.48,131.98,131.73,121.92,122.83
523.00,83.47,78.91,131.98,131.91,122.69,123.72
524.00,84.36,79.09,132.24,132.35,123.12,123.72
525.00,84.36,79.09,133.77,132.78,123.12,122.82
526.00,84.62,79.35,134.19,133.68,122.22,122.82
527.00,84.62,79.35,135.09,133.93,122.47,123.71
528.00,84.62,80.01,135.27,132.64,122.90,123.71
529.00,80.15,80.44,135.69,132.90,123.10,123.71
530.00,80.58,81.24,135.89,133.08,123.10,123.91
531.00,80.76,81.42,138.60,133.08,125.24,124.11
532.00,80.94,81.60,138.60,133.51,129.98,124.37
533.00,81.12,81.80,138.60,133.71,130.24,125.18
534.00,81.12,82.06,139.04,133.97,130.44,122.96
535.00,81.12,82.26,139.22,132.97,130.62,123.14
536.00,81.55,82.52,139.22,133.40,130.62,123.34
537.00,81.98,82.70,139.40,133.65,131.51,123.77
538.00,81.98,82.70,139.40,133.91,131.94,124.20
539.00,81.98,83.57,139.60,132.62,130.68,124.20
540.00,82.16,83.75,139.80,130.41,130.88,124.20
541.00,82.16,84.41,140.60,130.41,131.14,124.63
542.00,82.16,84.84,140.78,130.41,130.24,123.63
543.00,81.26,85.02,145.78,130.66,130.49,123.81
544.00,81.51,85.45,145.78,129.37,130.49,124.07
545.00,80.61,85.45,144.49,129.37,130.92,124.27
546.00,80.61,85.65,143.59,129.81,131.10,124.27
547.00,80.61,85.83,143.84,130.24,131.10,124.27
548.00,80.81,85.83,144.65,130.50,131.30,123.27
549.00,81.24,90.54,144.90,131.39,131.30,123.47
550.00,79.12,90.97,145.79,131.39,131.56,123.47
551.00,80.65,90.97,145.99,131.82,132.45,122.47
552.00,80.85,90.97,145.99,132.02,132.88,122.67
553.00,81.11,90.97,146.19,132.46,133.08,122.67
554.00,80.11,91.85,146.64,132.89,133.34,122.67
555.00,80.54,91.85,146.84,133.34,133.34,122.67
556.00,80.97,88.55,144.71,133.34,132.08,122.67
557.00,81.77,89.35,144.96,133.59,131.18,122.67
558.00,81.77,90.25,145.21,134.02,131.18,122.67
559.00,82.20,90.51,146.02,134.45,131.38,123.10
560.00,82.40,91.31,145.12,134.88,132.27,123.30
561.00,82.40,91.31,145.92,135.77,132.47,123.73
562.00,82.60,91.51,146.35,139.56,132.47,123.73
563.00,82.80,88.21,146.55,139.82,132.73,122.73
564.00,84.33,87.31,146.55,140.25,133.17,122.99
565.00,84.58,87.49,144.34,140.43,131.88,123.88
566.00,85.01,87.49,144.54,140.61,132.06,124.06
567.00,85.19,87.49,145.43,140.81,132.24,124.26
568.00,85.37,86.49,145.69,141.24,132.50,125.07
569.00,84.47,86.92,144.79,141.68,132.68,125.07
570.00,84.47,86.92,144.99,141.86,132.94,123.78
571.00,83.57,86.92,146.52,141.86,133.37,122.78
572.00,83.77,87.35,146.72,142.30,129.51,122.78
573.00,83.77,87.53,146.92,142.30,129.51,122.78
574.00,82.49,87.53,147.17,142.55,129.51,122.78
575.00,82.92,88.41,147.17,142.73,129.51,123.03
576.00,83.36,88.59,146.17,142.73,128.22,123.03
577.00,83.78,88.79,146.42,142.73,128.99,123.03
578.00,84.04,89.22,146.60,144.72,129.42,123.21
579.00,84.47,89.42,147.03,144.72,129.85,123.47
580.00,84.65,89.42,147.23,144.90,130.29,123.73
581.00,84.65,89.62,145.08,145.70,130.47,124.16
582.00,85.08,92.32,143.82,145.96,130.47,124.16
583.00,85.34,92.50,144.02,145.96,130.65,124.16
584.00,86.11,92.70,144.20,146.40,131.08,124.34
585.00,86.29,92.88,144.86,145.11,131.51,124.34
586.00,86.29,91.88,144.86,144.21,131.71,124.34
587.00,86.47,91.88,144.86,144.41,131.91,124.34
588.00,86.47,91.88,144.86,144.41,132.34,125.14
589.00,86.90,91.88,148.65,145.31,132.54,125.57
590.00,87.33,91.88,153.36,145.56,133.34,129.44
591.00,88.10,91.88,151.24,146.37,133.54,129.44
592.00,88.53,91.88,151.67,146.81,133.72,130.21
593.00,88.71,92.08,155.52,147.01,133.97,130.39
594.00,87.71,92.08,155.72,144.80,134.15,130.82
595.00,87.96,92.26,155.97,144.80,134.96,130.82
596.00,87.96,92.44,156.78,144.80,135.21,131.00
597.00,88.16,92.87,156.78,144.80,135.41,131.00
598.00,88.42,91.87,156.96,143.90,135.41,131.00
599.00,89.23,92.77,156.96,144.10,135.67,131.00
600.00,89.65,92.97,157.16,143.20,134.38,131.20
601.00,89.65,93.22,157.36,141.91,134.56,131.20
602.00,89.85,93.22,157.36,143.44,134.76,131.20
603.00,90.05,93.40,157.61,143.87,134.76,129.92
604.00,89.05,94.21,157.79,144.13,133.86,130.81
605.00,89.05,94.41,158.68,145.02,134.12,130.81
606.00,89.31,94.41,159.58,145.20,134.12,131.61
607.00,89.31,95.28,155.11,145.64,134.38,131.79
608.00,89.51,95.48,156.00,145.64,134.38,131.99
609.00,89.51,95.48,156.44,143.43,134.38,131.99
610.00,90.28,94.19,156.89,143.63,135.91,132.42
611.00,90.48,93.29,156.89,143.83,136.17,132.60
612.00,90.48,94.19,157.78,144.64,136.61,132.60
613.00,90.91,94.19,158.32,143.74,137.41,132.78
614.00,91.11,94.19,159.13,141.53,136.51,132.98
615.00,92.64,94.39,159.33,142.30,136.51,133.16
616.00,92.84,94.59,159.33,142.74,136.77,133.59
617.00,92.84,94.59,159.77,142.92,135.48,133.79
618.00,92.84,94.77,159.77,143.12,135.74,133.79
619.00,92.84,94.95,159.95,143.12,135.92,131.58
620.00,93.09,95.13,159.95,144.01,135.92,131.76
621.00,93.29,95.13,159.95,142.72,134.66,132.01
622.00,93.47,96.00,159.95,142.90,135.09,132.01
623.00,93.73,96.20,159.95,143.16,135.09,132.01
624.00,93.91,96.38,160.15,143.16,133.80,132.19
625.00,94.11,97.19,158.89,141.87,134.23,132.64
626.00,92.82,97.19,159.15,143.40,134.48,132.89
627.00,92.82,97.37,159.33,143.66,130.62,133.09
628.00,93.08,97.80,159.33,143.84,130.80,133.27
629.00,93.08,98.69,159.33,143.84,130.98,133.53
630.00,93.26,98.87,158.43,143.84,131.24,134.33
631.00,93.46,99.76,159.23,144.09,131.67,134.33
632.00,92.17,99.94,159.23,144.29,131.67,134.58
633.00,91.27,100.12,159.66,144.29,131.92,134.76
634.00,91.27,100.12,159.86,145.83,131.02,134.96
635.00,89.98,100.55,160.06,145.83,131.79,135.39
636.00,88.98,103.26,160.24,145.83,132.56,139.18
637.00,89.18,103.69,160.24,146.08,133.33,139.36
638.00,89.38,104.58,160.24,150.79,133.33,139.79
639.00,89.64,105.01,160.68,150.79,133.51,139.79
640.00,88.74,105.01,158.56,150.79,132.61,139.99
641.00,88.74,107.72,158.56,150.79,132.87,139.99
642.00,89.63,107.72,158.56,149.51,133.13,140.41
643.00,88.63,107.72,158.74,149.51,133.33,140.59
644.00,88.83,107.72,158.99,150.05,135.47,142.12
645.00,89.03,108.61,157.70,150.23,135.67,142.32
646.00,87.75,108.61,158.59,150.41,135.92,142.52
647.00,86.46,108.81,158.79,150.41,136.69,142.77
648.00,86.66,109.07,157.53,150.61,136.69,143.20
649.00,85.76,109.87,157.79,150.79,137.12,143.20
650.00,85.76,110.07,157.97,150.99,137.12,143.63
651.00,85.96,110.27,158.87,150.99,137.55,143.63
652.00,86.85,110.27,159.05,151.17,137.81,143.63
653.00,87.28,110.45,159.30,151.17,138.01,143.89
654.00,87.48,110.45,159.50,151.97,136.72,144.07
655.00,87.66,110.63,159.70,152.41,136.92,144.07
656.00,87.66,110.63,160.13,152.41,137.10,144.07
657.00,88.46,110.63,159.23,150.20,137.10,144.25
658.00,88.46,111.29,160.03,150.98,137.87,144.45
659.00,88.66,111.29,160.21,151.16,137.87,144.45
660.00,88.66,111.49,161.02,150.16,138.07,144.45
661.00,89.47,111.67,161.02,150.59,138.33,144.65
662.00,89.67,111.87,161.91,151.02,138.76,144.85
663.00,89.67,111.87,161.91,151.46,138.94,144.85
664.00,88.77,112.05,161.91,151.46,139.12,144.85
665.00,88.97,112.31,162.34,151.72,139.37,145.05
666.00,89.40,111.31,162.52,152.16,139.55,145.48
667.00,88.50,111.31,162.70,152.16,140.36,146.38
668.00,93.50,111.51,163.59,152.60,140.36,146.58
669.00,93.70,111.51,164.49,151.31,140.79,146.78
670.00,93.70,111.93,164.49,150.02,141.68,146.78
671.00,92.70,112.36,164.67,148.73,142.11,147.21
672.00,92.70,112.79,164.67,149.16,142.54,147.21
673.00,92.90,112.79,165.47,149.97,142.72,147.46
674.00,92.90,112.99,165.90,150.40,142.90,147.46
675.00,93.79,112.99,166.33,150.65,143.08,147.66
676.00,94.68,112.99,165.07,150.65,142.18,147.66
677.00,93.40,112.09,165.50,150.83,142.38,148.09
678.00,94.20,112.52,165.94,150.83,142.38,148.89
679.00,94.38,111.23,166.83,151.28,142.58,148.89
680.00,94.38,111.68,166.83,151.46,141.68,148.89
681.00,94.58,109.53,166.83,151.46,141.68,149.15
682.00,94.76,110.42,167.03,151.89,142.45,149.33
683.00,93.47,110.60,167.21,152.33,142.45,149.76
684.00,93.47,114.45,167.21,152.76,143.25,149.94
685.00,89.00,114.45,166.21,153.19,143.45,149.94
686.00,89.89,114.45,166.64,153.44,143.88,150.71
687.00,90.07,114.45,166.64,153.44,143.88,150.89
688.00,90.27,115.25,166.64,153.89,142.98,151.69
689.00,91.17,115.68,167.53,153.89,143.16,152.50
690.00,91.17,115.88,169.07,154.32,143.97,152.50
691.00,90.27,116.08,166.94,154.52,144.22,152.75
692.00,90.47,116.08,166.94,155.32,144.48,150.54
693.00,89.57,116.26,167.19,155.58,144.48,150.97
694.00,89.57,116.46,167.39,155.76,140.62,151.86
695.00,89.57,116.46,167.59,156.02,139.36,151.86
696.00,90.46,116.66,167.85,156.27,140.13,152.12
697.00,90.46,115.76,167.85,156.27,140.38,152.56
698.00,90.46,115.94,168.10,155.37,139.12,152.56
699.00,90.66,116.37,168.10,155.57,140.01,152.56
700.00,91.47,116.37,168.53,155.83,140.01,152.56
701.00,91.67,116.57,172.32,156.26,140.27,152.99
702.00,91.85,116.57,172.32,156.46,139.01,151.99
703.00,91.85,116.57,172.52,155.56,139.21,152.25
704.00,92.03,116.75,172.72,155.56,139.47,153.14
705.00,92.21,116.75,172.90,155.74,139.65,153.34
706.00,92.41,116.95,173.10,156.00,140.54,153.54
707.00,92.66,117.15,173.10,156.00,140.72,153.72
708.00,93.47,117.15,173.10,156.25,139.46,153.72
709.00,94.27,117.35,171.84,154.96,140.34,152.72
710.00,94.53,118.13,172.73,154.96,140.59,152.98
711.00,95.33,118.56,173.62,153.67,140.77,153.18
712.00,95.51,119.21,174.07,154.10,140.95,153.18
713.00,100.51,119.21,178.78,154.53,139.69,153.61
714.00,100.51,119.21,178.78,154.53,140.58,154.41
715.00,100.69,119.21,179.58,154.73,140.58,154.61
716.00,100.69,119.64,179.78,154.91,141.01,155.42
717.00,100.69,119.64,180.22,153.62,141.01,155.85
718.00,100.87,118.36,180.22,153.80,141.21,155.85
719.00,101.07,118.56,180.65,153.80,141.39,156.03
720.00,101.27,118.56,180.85,154.70,141.82,156.21
721.00,101.47,118.81,179.59,153.41,142.00,156.64
722.00,101.65,118.81,178.59,153.59,142.26,157.06
723.00,101.65,118.81,178.77,153.85,142.46,157.49
724.00,101.91,118.81,178.77,154.10,142.46,157.94
725.00,101.91,117.81,178.97,154.10,147.56,158.37
726.00,103.44,121.66,178.07,154.54,147.76,158.37
727.00,103.44,126.76,174.05,154.97,148.53,158.37
728.00,104.21,123.47,174.23,154.97,148.73,158.57
729.00,103.31,127.32,174.49,155.15,149.62,158.77
730.00,102.31,127.98,174.74,155.59,149.80,159.19
731.00,103.12,128.87,173.74,155.85,150.23,159.45
732.00,103.37,129.07,173.94,156.65,150.41,159.45
733.00,103.63,129.50,173.94,157.10,150.61,159.63
734.00,101.51,129.70,173.94,156.10,155.32,160.06
735.00,101.71,132.41,174.12,156.10,155.75,160.49
736.00,101.96,132.61,172.86,156.10,156.64,160.67
737.00,102.16,132.79,173.29,156.54,156.90,161.09
738.00,102.59,132.99,173.55,161.25,157.10,161.90
739.00,102.59,133.43,173.55,161.43,157.28,162.15
740.00,102.59,133.86,172.26,161.43,157.71,162.35
741.00,103.02,133.86,172.44,161.43,157.96,162.55
742.00,106.90,133.86,171.54,159.22,158.22,162.55
743.00,107.79,134.06,172.09,159.66,158.42,162.98
744.00,107.99,132.77,172.09,160.09,159.22,163.18
745.00,108.19,132.77,172.63,160.98,161.36,160.97
746.00,108.19,132.97,171.37,161.41,161.36,161.40
747.00,103.72,132.97,171.37,162.31,161.36,161.66
748.00,104.62,133.77,171.57,162.74,161.56,161.66
749.00,104.82,137.62,171.77,163.00,161.82,160.76
750.00,105.24,137.80,171.77,163.89,161.82,159.76
751.00,104.34,134.51,171.97,162.60,163.96,159.76
752.00,104.60,134.71,169.84,163.04,164.22,158.86
753.00,105.03,133.42,170.27,163.04,165.11,159.11
754.00,105.46,133.42,175.27,163.22,164.21,158.11
755.00,105.46,133.60,175.47,163.65,164.64,158.55
756.00,105.64,134.03,175.47,164.09,164.90,156.34
757.00,105.84,133.13,175.47,163.19,163.61,156.77
758.00,106.04,136.98,175.65,163.64,163.61,157.21
759.00,106.30,137.18,174.36,163.64,164.38,157.21
760.00,106.30,137.38,173.46,162.74,164.81,157.21
761.00,105.40,137.64,173.89,162.94,165.24,155.92
762.00,105.84,137.64,173.89,163.19,165.44,155.92
763.00,106.04,140.34,174.07,163.19,165.44,155.92
764.00,105.14,141.22,174.25,163.19,165.87,154.63
765.00,105.14,141.42,174.91,163.97,166.77,155.07
766.00,105.56,141.60,175.71,164.39,167.20,155.25
767.00,105.56,141.60,175.71,165.92,167.20,155.68
768.00,105.76,141.60,175.89,166.18,167.40,155.68
769.00,106.19,141.60,175.89,166.61,167.83,155.68
770.00,101.73,141.78,176.09,166.81,166.93,156.11
771.00,101.73,142.21,174.83,166.81,167.18,156.92
772.00,101.73,142.64,172.71,166.81,167.18,157.81
773.00,106.83,142.84,175.99,167.06,167.18,158.25
774.00,107.03,142.84,180.70,167.06,165.89,158.45
775.00,107.23,143.09,181.59,167.49,166.15,158.88
776.00,107.67,143.52,180.30,167.91,162.29,158.88
777.00,107.67,143.52,181.11,167.91,162.49,159.06
778.00,107.85,143.72,181.29,168.17,161.23,157.77
779.00,108.65,142.82,181.29,168.17,165.97,159.31
780.00,108.65,143.02,177.27,168.43,166.23,157.18
781.00,108.65,143.83,177.47,168.86,168.37,157.62
782.00,108.83,143.83,177.73,169.12,168.80,157.62
783.00,109.09,144.03,177.98,169.12,168.80,157.62
784.00,109.29,140.73,178.24,169.30,167.51,157.62
785.00,109.49,143.43,178.24,169.55,167.77,157.80
786.00,109.49,144.33,178.42,169.81,167.97,158.23
787.00,109.67,143.43,178.96,170.06,172.71,158.66
788.00,110.10,143.43,177.70,170.06,171.42,158.66
789.00,110.10,143.43,177.88,170.32,171.68,159.47
790.00,110.53,143.61,176.62,170.32,171.88,159.89
791.00,109.24,143.61,176.62,170.50,172.68,160.32
792.00,109.24,144.50,177.51,169.60,172.86,160.50
793.00,109.24,144.70,176.23,170.49,173.29,160.50
794.00,107.95,145.51,174.97,174.28,173.47,160.70
795.00,107.95,145.69,175.15,174.46,173.47,161.48
796.00,108.15,145.87,177.13,174.89,173.67,161.90
797.00,109.04,145.87,177.13,175.09,173.85,166.61
798.00,108.14,146.05,177.13,175.29,174.28,165.61
799.00,109.04,146.48,177.57,175.29,174.71,165.61
800.00,109.81,146.91,177.75,175.29,174.71,165.87
801.00,109.81,147.11,178.29,175.47,175.14,166.05
802.00,110.61,147.29,178.29,175.65,175.34,166.48
803.00,110.81,147.49,177.39,176.10,175.54,166.66
804.00,110.81,147.49,177.59,176.54,175.79,166.86
805.00,110.81,148.38,177.59,175.64,174.89,167.04
806.00,111.01,148.38,177.77,175.64,175.15,167.47
807.00,111.01,153.48,179.30,174.74,175.40,167.72
808.00,111.46,153.48,179.48,174.74,175.83,167.72
809.00,110.56,153.74,179.48,175.18,176.09,167.72
810.00,109.66,154.17,179.91,175.61,174.80,166.82
811.00,108.66,154.37,180.11,175.61,175.23,164.70
812.00,108.66,154.62,183.99,175.81,175.43,165.59
813.00,108.84,154.80,184.42,171.34,175.69,165.59
814.00,108.84,154.80,183.16,171.77,173.56,165.79
815.00,109.09,154.80,183.36,171.77,174.34,165.79
816.00,109.09,154.98,183.79,172.21,175.11,166.59
817.00,107.80,155.79,184.04,172.39,175.11,167.49
818.00,107.98,155.99,184.22,172.39,171.25,167.67
819.00,108.16,156.25,183.32,177.49,170.35,165.46
820.00,108.61,156.43,183.57,178.39,169.45,164.46
821.00,108.61,156.61,183.77,179.28,169.70,164.46
822.00,108.86,156.81,184.02,179.71,170.59,162.25
823.00,110.85,157.06,184.47,179.71,168.45,162.25
824.00,111.74,157.24,184.67,179.91,168.63,162.25
825.00,111.74,157.44,185.56,175.44,169.28,163.05
826.00,111.94,157.64,184.66,175.62,169.46,163.31
827.00,110.65,157.64,182.53,175.62,169.72,164.11
828.00,110.85,157.64,181.53,175.62,170.15,165.64
829.00,110.85,158.54,182.43,176.06,170.58,166.07
830.00,111.03,157.54,182.87,176.06,170.84,166.07
831.00,111.03,157.54,182.87,176.51,171.09,166.27
832.00,111.83,157.54,182.87,175.61,171.90,166.47
833.00,111.83,157.97,182.87,176.04,172.08,166.89
834.00,112.26,157.97,183.76,175.04,172.26,167.09
835.00,113.80,157.97,183.76,177.18,173.15,167.52
836.00,114.00,156.97,183.94,177.18,173.81,167.78
837.00,114.20,157.63,184.75,177.61,174.07,167.96
838.00,114.45,157.81,184.95,178.41,174.50,168.40
839.00,115.35,158.24,185.13,178.85,174.50,168.83
840.00,115.53,158.24,185.13,178.85,174.70,169.26
841.00,115.53,158.42,185.33,177.85,176.23,169.44
842.00,115.71,158.42,184.43,179.38,176.41,169.64
843.00,116.14,158.42,184.43,179.38,176.59,168.64
844.00,116.57,158.42,184.63,179.64,177.36,168.82
845.00,120.44,163.42,184.88,180.08,175.21,167.53
846.00,120.64,163.85,185.42,180.08,180.21,167.96
847.00,120.64,164.05,184.13,180.08,180.21,168.14
848.00,119.35,164.05,186.12,178.79,180.21,168.14
849.00,119.55,164.05,183.99,178.99,181.09,168.14
850.00,118.65,164.05,184.17,177.70,181.52,168.14
851.00,119.55,164.25,184.37,177.70,181.77,169.04
852.00,119.75,164.45,184.37,178.15,182.19,169.22
853.00,119.75,164.63,184.37,178.15,182.37,167.96
854.00,118.46,164.81,184.55,179.04,182.57,168.22
855.00,119.23,164.81,184.55,179.48,178.71,168.65
856.00,118.23,164.81,184.80,179.96,177.43,168.65
857.00,118.41,164.99,185.05,184.96,177.43,169.07
858.00,118.59,164.09,185.60,182.75,177.43,169.07
859.00,118.79,164.09,185.80,182.95,177.63,169.50
860.00,118.99,164.09,183.67,182.95,177.63,169.75
861.00,124.09,163.19,184.47,183.38,178.40,169.75
862.00,124.29,163.39,185.28,183.38,178.83,170.18
863.00,129.29,163.39,185.48,183.58,179.08,171.08
864.00,128.29,163.59,185.90,183.58,179.51,171.28
865.00,128.55,163.77,186.08,182.29,179.69,171.46
866.00,128.55,163.95,186.08,182.72,181.31,171.89
867.00,127.65,163.95,186.08,182.72,181.31,172.14
868.00,127.83,164.82,186.51,182.72,181.31,172.14
869.00,128.63,165.08,186.71,182.72,181.57,172.14
870.00,133.34,165.08,186.89,187.82,181.82,172.95
871.00,133.34,165.28,187.79,188.08,182.08,173.38
872.00,133.54,165.48,186.53,185.87,182.34,173.63
873.00,133.98,165.48,186.53,185.87,180.19,173.63
874.00,134.88,166.37,186.53,186.31,180.39,173.81
875.00,134.88,165.47,186.53,186.49,181.19,171.69
876.00,134.88,165.47,186.71,186.75,181.62,171.94
877.00,135.08,165.47,187.51,186.75,182.52,172.12
878.00,135.51,165.47,187.94,186.75,182.95,176.00
879.00,135.51,165.47,188.19,186.75,183.38,176.18
880.00,135.71,165.47,188.19,186.75,183.64,176.38
881.00,136.14,165.67,192.93,184.63,183.89,176.80
882.00,136.34,165.87,193.11,184.83,184.09,175.80
883.00,136.54,166.05,193.31,186.36,184.90,175.80
884.00,137.43,166.48,193.74,186.36,185.34,176.61
885.00,137.86,166.48,194.54,184.15,184.05,177.04
886.00,137.86,166.68,194.74,184.59,184.05,177.04
887.00,138.12,166.86,196.27,184.59,184.31,177.47
888.00,138.54,166.86,196.45,184.59,182.18,177.90
889.00,138.54,167.29,197.35,184.59,182.18,175.69
890.00,138.54,167.29,197.78,184.79,182.61,175.87
891.00,139.35,162.91,197.98,184.99,182.61,176.31
892.00,140.15,163.72,197.98,185.76,182.79,176.31
893.00,140.15,163.72,198.42,184.86,182.79,176.49
894.00,140.35,163.72,198.68,185.12,183.59,175.49
895.00,140.78,163.72,199.12,185.12,183.77,175.92
896.00,140.78,164.52,199.60,185.12,184.02,176.12
897.00,140.78,163.52,198.31,185.54,184.28,176.12
898.00,141.04,163.52,198.74,185.80,184.28,175.12
899.00,141.04,164.32,198.74,185.80,184.28,175.12
900.00,141.04,164.32,199.61,186.06,184.71,175.32
901.00,141.04,169.32,200.51,186.50,184.89,175.52
902.00,146.04,169.32,200.51,186.50,185.15,175.52
903.00,146.24,169.32,200.51,186.50,185.33,175.95
904.00,146.44,169.75,198.38,186.68,185.33,176.15
905.00,147.33,170.18,198.86,186.94,185.33,176.92
906.00,147.51,170.18,199.67,186.94,185.51,176.92
907.00,147.51,170.18,200.56,186.04,185.69,176.92
908.00,147.71,169.28,200.56,186.22,185.95,176.92
909.00,147.71,168.28,200.76,186.22,186.38,177.36
910.00,147.89,168.28,201.19,186.65,187.15,177.81
911.00,148.09,168.48,201.39,187.09,185.89,178.06
912.00,145.88,168.48,205.26,187.53,186.32,178.06
913.00,145.88,167.58,206.07,188.43,186.50,178.31
914.00,146.14,168.01,206.32,188.63,186.70,179.08
915.00,146.14,168.89,206.58,188.88,186.95,179.26
916.00,146.58,169.09,207.01,187.98,187.38,179.52
917.00,146.76,169.09,205.72,188.41,187.81,179.70
918.00,147.02,169.09,206.50,187.13,186.52,180.13
919.00,147.91,168.19,206.93,187.93,186.94,180.90
920.00,147.91,168.19,207.13,187.93,187.14,181.34
921.00,147.91,168.39,207.55,188.82,187.32,181.77
922.00,147.91,168.59,207.55,189.08,187.52,181.77
923.00,148.11,168.77,207.73,189.52,187.70,181.95
924.00,149.01,171.47,208.28,189.70,187.88,182.13
925.00,149.26,171.47,208.46,188.41,188.08,182.13
926.00,149.26,171.67,209.35,193.15,188.28,182.56
927.00,149.46,171.93,209.79,194.05,187.38,181.27
928.00,149.46,171.93,210.22,194.23,187.56,181.47
929.00,149.64,171.93,211.75,194.67,186.56,181.92
930.00,149.82,172.73,211.75,195.10,186.56,181.92
931.00,150.02,172.91,211.75,195.28,186.82,181.02
932.00,149.02,173.11,212.55,193.15,187.00,181.27
933.00,149.02,171.83,211.26,193.58,187.77,182.05
934.00,149.45,172.03,209.98,193.58,187.97,181.15
935.00,149.88,172.28,207.85,193.76,188.85,181.58
936.00,150.31,172.71,208.03,193.94,189.03,181.83
937.00,150.74,171.71,208.21,193.94,189.92,182.25
938.00,149.45,172.61,206.92,194.20,190.10,182.51
939.00,149.63,173.50,207.35,194.38,190.53,182.71
940.00,149.63,174.27,206.06,194.81,190.53,182.97
941.00,150.06,174.47,206.50,194.99,190.53,182.97
942.00,148.77,174.67,205.60,193.99,190.96,183.40
943.00,148.77,174.85,203.45,193.99,189.96,183.58
944.00,147.77,175.75,203.45,194.79,188.70,183.58
945.00,148.58,175.75,203.45,194.79,188.88,183.76
946.00,148.58,176.64,204.22,195.22,189.14,183.76
947.00,147.29,176.84,204.47,195.22,189.39,183.94
948.00,147.47,176.84,204.67,195.66,189.39,183.94
949.00,147.47,176.84,205.48,195.66,189.39,183.94
950.00,147.90,177.27,205.48,195.66,188.49,184.20
951.00,148.08,178.16,205.48,195.84,188.67,184.20
952.00,148.52,178.16,203.35,196.27,189.10,184.20
953.00,148.52,177.16,203.35,197.16,189.30,182.91
954.00,148.52,177.16,203.35,198.69,188.40,183.16
955.00,148.95,177.36,203.78,199.12,188.58,180.95
956.00,149.15,177.56,203.98,199.12,188.84,181.85
957.00,149.15,177.56,203.98,199.12,189.02,182.05
958.00,149.35,177.56,204.41,199.30,194.12,182.05
959.00,149.35,177.74,204.66,200.10,194.55,182.05
960.00,150.24,177.92,204.84,200.30,194.80,182.23
961.00,150.67,178.35,205.64,200.56,195.23,181.33
962.00,150.67,178.35,206.07,203.85,195.23,181.51
963.00,150.87,178.78,206.07,203.85,195.41,182.05
964.00,151.07,178.96,206.88,203.85,194.12,182.23
965.00,151.27,179.39,207.77,203.85,194.12,182.67
966.00,151.27,178.39,206.51,203.85,197.97,181.77
967.00,151.47,178.82,206.94,203.85,198.23,182.03
968.00,151.47,179.72,207.12,204.05,198.48,182.03
969.00,151.90,181.34,210.91,204.94,200.62,182.03
970.00,151.90,181.52,211.71,204.94,200.62,182.46
971.00,152.08,180.62,211.71,205.38,200.62,182.46
972.00,152.08,179.33,211.71,205.58,200.82,181.17
973.00,152.08,179.33,212.52,205.58,198.70,181.60
974.00,152.28,179.33,211.62,206.01,198.95,182.03
975.00,152.48,179.51,211.62,203.89,199.84,182.46
976.00,152.68,179.94,212.05,204.33,200.74,182.71
977.00,152.88,177.79,211.05,203.33,199.48,182.89
978.00,153.32,177.99,211.94,203.33,200.28,182.89
979.00,153.75,178.79,211.94,203.33,200.46,182.89
980.00,153.95,178.79,209.79,202.04,202.60,182.89
981.00,153.95,178.79,209.79,202.93,202.85,183.07
982.00,154.39,178.97,209.79,203.37,201.56,183.27
983.00,153.49,179.77,208.50,203.55,201.76,183.27
984.00,153.49,180.20,208.50,202.26,202.19,183.70
985.00,152.20,181.09,208.50,202.26,201.29,183.96
986.00,153.00,181.09,209.39,203.07,201.29,184.16
987.00,153.20,181.52,209.57,203.50,201.55,184.34
988.00,153.20,181.78,209.77,203.94,201.55,184.78
989.00,153.38,181.78,209.95,202.65,201.73,184.78
990.00,153.58,182.21,210.21,202.83,201.91,184.98
991.00,153.78,183.09,210.21,203.03,202.34,185.18
992.00,153.98,183.29,211.02,203.21,202.52,185.95
993.00,153.98,183.29,211.22,203.39,203.40,186.13
994.00,153.98,183.47,211.40,202.49,202.11,186.56
995.00,153.98,184.13,211.65,203.39,204.25,185.66
996.00,154.18,182.84,211.83,202.49,205.14,185.84
997.00,154.38,183.02,211.83,202.92,205.14,186.27
998.00,155.91,183.68,209.62,202.02,205.57,186.27
999.00,156.72,183.68,209.62,202.20,205.57,187.04
1000.00,156.98,183.86,209.80,202.64,206.34,187.47
1001.00,156.98,183.86,210.25,203.44,208.48,187.73
1002.00,157.87,183.86,210.90,204.33,208.91,188.62
1003.00,157.87,184.29,206.89,204.33,208.01,188.88
1004.00,157.87,183.39,206.89,205.14,208.27,191.02
1005.00,158.07,184.19,207.32,205.14,208.47,188.90
1006.00,158.51,184.45,207.57,205.57,208.90,189.79
1007.00,157.61,184.45,207.75,205.57,209.08,188.89
1008.00,157.61,184.63,207.75,206.46,211.22,189.09
1009.00,155.49,184.89,207.75,206.66,215.07,189.35
1010.00,156.29,184.89,207.75,207.47,215.07,189.35
1011.00,156.29,185.78,207.75,207.72,215.25,189.78
1012.00,157.09,185.78,206.49,207.90,216.15,190.21
1013.00,157.35,185.78,206.49,207.90,216.95,190.64
1014.00,157.55,186.66,208.11,208.35,217.21,190.84
1015.00,157.81,186.84,208.29,208.55,217.64,189.58
1016.00,158.58,187.02,208.29,209.35,218.07,190.01
1017.00,158.58,187.89,207.00,209.79,220.21,190.19
1018.00,158.58,188.77,207.18,210.23,220.46,190.39
1019.00,158.84,188.77,205.05,210.41,221.24,190.57
1020.00,158.84,188.77,205.48,210.67,221.49,190.57
1021.00,160.37,188.77,205.66,210.87,221.49,190.57
1022.00,160.57,188.97,205.66,215.97,222.38,191.46
1023.00,160.75,188.97,204.40,217.50,222.56,191.71
1024.00,160.95,193.97,204.84,218.31,222.99,192.14
1025.00,161.15,194.15,205.32,219.20,223.17,192.32
1026.00,161.15,194.15,205.52,219.20,223.17,192.52
1027.00,161.35,194.15,205.52,219.45,223.60,192.52
1028.00,161.55,194.15,205.70,219.63,223.60,192.77
1029.00,161.55,194.35,206.13,217.51,223.60,192.95
1030.00,161.98,194.35,206.13,217.51,223.60,193.38
1031.00,161.98,193.35,206.13,217.93,224.03,194.28
1032.00,161.98,192.35,206.33,217.93,224.03,194.28
1033.00,161.98,193.15,205.04,218.19,224.23,194.28
1034.00,161.98,193.35,203.78,218.44,224.23,194.53
1035.00,162.18,193.35,203.96,219.33,223.33,194.96
1036.00,161.18,194.23,204.16,219.51,222.04,195.40
1037.00,160.28,194.43,203.16,218.51,220.75,195.40
1038.00,160.48,194.69,203.36,219.41,220.93,195.83
1039.00,160.91,194.69,203.36,219.84,221.36,195.83
1040.00,160.91,192.54,203.36,220.28,221.79,196.01
1041.00,161.80,192.74,203.79,224.07,221.99,193.88
1042.00,162.23,192.94,204.22,224.33,222.19,194.32
1043.00,162.66,193.83,204.65,224.58,222.45,194.50
1044.00,163.09,193.83,204.65,225.39,222.45,194.68
1045.00,163.29,191.68,204.85,225.82,222.45,194.68
1046.00,163.29,191.94,206.84,225.82,221.16,194.94
1047.00,163.29,189.79,206.84,225.82,221.42,195.19
1048.00,163.29,189.79,207.02,225.82,220.52,195.37
1049.00,163.29,190.59,207.44,223.69,220.95,195.62
1050.00,163.29,190.59,207.62,223.87,221.20,196.07
1051.00,163.54,190.59,207.88,224.13,221.40,196.07
1052.00,163.72,191.47,208.32,224.33,217.54,196.49
1053.00,163.72,191.73,208.58,224.77,217.97,196.67
1054.00,162.82,192.16,208.76,225.20,221.82,196.93
1055.00,163.63,192.59,209.30,225.20,221.82,197.18
1056.00,163.63,192.84,209.56,229.08,222.25,197.36
1057.00,164.06,192.84,209.56,229.26,222.43,197.54
1058.00,164.06,189.55,209.56,229.46,221.17,197.54
1059.00,162.77,189.98,209.74,228.46,221.35,197.79
1060.00,162.77,189.98,205.72,228.89,221.61,198.22
1061.00,163.54,189.98,205.90,229.07,222.38,198.22
1062.00,162.54,190.41,204.90,229.27,222.56,198.22
1063.00,162.54,190.61,205.08,229.27,222.76,198.40
1064.00,163.43,188.46,205.08,227.98,222.94,198.40
1065.00,163.63,188.46,205.51,228.87,223.37,199.21
1066.00,163.63,188.46,205.51,228.87,223.37,199.21
1067.00,163.83,188.46,205.51,229.67,223.80,199.21
1068.00,164.01,188.66,205.51,229.67,224.06,203.00
1069.00,164.21,188.66,205.51,230.57,224.06,203.25
1070.00,164.21,189.09,205.76,230.75,224.95,203.25
1071.00,164.64,189.27,205.94,228.54,225.21,203.25
1072.00,164.64,189.47,206.12,228.54,225.39,203.45
1073.00,164.84,189.65,206.12,228.54,225.57,203.88
1074.00,165.10,194.75,206.32,228.54,224.31,204.06
1075.00,165.10,195.18,207.22,228.54,225.08,204.50
1076.00,165.10,195.36,207.22,228.98,225.34,204.68
1077.00,165.10,195.54,207.22,229.41,225.34,205.11
1078.00,165.30,196.34,207.40,229.67,230.44,205.54
1079.00,164.01,196.34,207.65,229.93,230.44,204.54
1080.00,164.19,196.54,207.65,230.82,230.69,203.64
1081.00,164.19,197.42,208.07,231.25,230.94,204.07
1082.00,164.45,195.27,208.97,231.43,229.68,204.07
1083.00,164.65,195.27,209.15,231.43,229.68,204.32
1084.00,164.65,195.47,209.69,231.63,230.48,202.11
1085.00,163.75,195.65,209.94,232.06,230.91,200.82
1086.00,163.95,196.08,210.37,232.49,231.09,201.00
1087.00,163.95,196.08,210.57,231.20,231.27,201.20
1088.00,164.75,196.51,209.57,231.38,231.53,201.63
1089.00,165.01,195.51,209.57,231.81,231.71,200.73
1090.00,163.72,195.69,209.75,232.24,231.71,199.83
1091.00,163.92,196.56,209.75,232.50,231.91,200.72
1092.00,163.92,196.56,208.75,232.92,232.34,200.72
1093.00,163.92,196.74,208.75,233.73,232.60,198.51
1094.00,162.63,196.74,208.95,234.53,233.04,198.51
1095.00,162.63,196.94,209.21,234.53,233.29,198.51
1096.00,163.06,196.94,209.21,234.53,233.47,198.51
1097.00,168.06,197.14,208.21,238.40,233.72,198.51
1098.00,168.06,197.40,208.21,238.40,233.90,199.41
1099.00,168.24,196.40,208.46,238.66,234.16,199.83
1100.00,168.24,196.40,208.72,238.66,234.59,200.28
1101.00,168.67,196.60,208.72,237.66,234.84,200.46
1102.00,168.93,196.78,204.70,237.66,235.02,200.46
1103.00,169.11,197.68,204.88,237.86,235.02,200.90
1104.00,169.11,198.55,205.06,238.04,235.22,206.00
1105.00,167.82,198.55,205.24,241.83,235.22,206.18
1106.00,167.82,198.98,209.09,242.03,233.96,206.43
1107.00,168.02,198.98,209.09,242.03,231.81,205.14
1108.00,167.02,199.41,209.58,242.21,232.23,205.14
1109.00,167.02,199.41,209.78,242.39,232.43,205.57
1110.00,167.02,199.41,209.98,242.65,232.69,205.57
1111.00,167.02,199.59,209.98,241.65,232.87,205.75
1112.00,167.20,204.59,211.96,241.65,233.76,205.75
1113.00,167.63,201.30,210.96,242.54,233.96,205.93
1114.00,166.34,201.30,211.22,242.97,234.14,205.93
1115.00,166.34,202.19,211.66,242.97,232.85,204.64
1116.00,166.54,202.37,211.86,242.97,231.56,205.07
1117.00,166.54,202.37,212.11,243.23,231.56,205.07
1118.00,166.54,202.55,212.11,243.23,231.82,203.78
1119.00,166.74,203.21,212.36,243.66,232.00,204.04
1120.00,166.74,203.64,212.36,243.84,232.00,204.04
1121.00,167.17,203.64,211.07,244.02,232.00,204.22
1122.00,167.17,202.74,209.78,244.02,232.20,204.40
1123.00,167.37,202.92,209.98,244.27,232.20,204.40
1124.00,167.57,203.72,210.16,245.08,231.30,204.58
1125.00,167.57,203.98,210.71,245.33,231.48,204.83
1126.00,167.57,203.98,208.58,245.77,230.48,203.93
1127.00,168.46,204.16,209.01,245.97,229.19,203.93
1128.00,168.46,208.87,209.91,246.15,229.45,203.93
1129.00,168.46,207.58,209.91,246.15,229.65,202.65
1130.00,167.46,207.58,210.34,246.33,229.85,202.65
1131.00,167.66,207.58,210.52,246.53,228.56,201.39
1132.00,167.66,207.58,210.70,246.73,224.70,201.57
1133.00,167.92,207.78,209.41,246.73,224.90,201.82
1134.00,168.35,208.55,209.59,246.91,225.15,202.07
1135.00,168.77,208.75,209.77,246.91,226.05,202.25
1136.00,168.77,208.95,210.02,247.09,226.30,202.68
1137.00,168.77,208.95,210.28,247.27,226.48,201.68
1138.00,169.20,209.38,211.08,247.70,227.26,201.86
1139.00,170.10,209.38,209.79,248.50,228.06,202.11
1140.00,170.10,209.38,210.22,247.60,226.77,202.11
1141.00,170.53,209.38,211.02,248.04,226.77,202.54
1142.00,170.95,209.38,211.46,248.47,227.66,203.34
1143.00,169.66,209.58,212.36,248.67,227.86,203.52
1144.00,169.66,209.58,212.56,246.46,226.58,202.52
1145.00,174.66,209.58,212.98,247.36,226.83,202.95
1146.00,174.86,209.58,212.08,247.36,227.01,201.67
1147.00,174.86,209.58,212.26,247.90,227.90,202.44
1148.00,173.96,209.76,207.79,248.08,228.15,202.62
1149.00,174.16,209.96,206.53,248.08,228.35,202.87
1150.00,174.16,209.96,206.73,246.79,227.09,203.07
1151.00,174.59,210.16,206.93,246.79,227.09,203.50
1152.00,174.79,206.87,206.93,246.97,227.35,205.48
1153.00,175.22,206.87,207.13,247.23,227.35,204.48
1154.00,176.12,207.67,207.33,248.03,227.55,203.22
1155.00,179.91,208.10,207.33,248.21,227.55,201.93
1156.00,179.01,213.20,206.07,248.21,227.97,201.93
1157.00,179.01,213.40,206.07,248.47,227.07,201.93
1158.00,179.01,213.83,206.07,248.90,223.22,202.37
1159.00,179.21,213.83,206.50,249.70,223.22,203.27
1160.00,179.39,214.01,206.75,249.96,223.40,203.71
1161.00,179.59,214.44,207.18,250.39,223.58,204.15
1162.00,179.59,214.44,207.61,251.92,223.76,204.15
1163.00,179.59,214.87,207.86,251.92,227.61,204.59
1164.00,180.02,215.07,205.72,251.92,228.03,206.13
1165.00,180.45,215.27,206.15,252.18,228.03,206.13
1166.00,180.63,215.27,206.35,252.38,228.28,206.38
1167.00,180.83,215.27,211.35,252.64,228.48,206.58
1168.00,180.83,216.07,216.06,252.90,228.74,207.47
1169.00,180.83,219.92,216.06,253.15,228.92,206.47
1170.00,179.57,220.35,216.06,253.33,229.17,208.61
1171.00,179.77,220.55,214.80,254.14,229.37,208.61
1172.00,180.02,220.98,213.80,254.40,230.18,208.86
1173.00,180.02,219.98,213.80,254.60,230.36,208.86
1174.00,180.22,219.98,214.23,255.04,230.61,208.86
1175.00,180.40,219.08,215.00,255.30,230.87,209.67
1176.00,180.40,219.28,215.20,255.30,231.30,209.67
1177.00,180.60,218.00,215.45,255.55,231.73,209.67
1178.00,180.86,218.00,215.70,254.65,231.93,210.10
1179.00,180.86,218.00,216.14,255.46,231.93,208.84
1180.00,181.29,218.00,216.34,255.46,234.07,209.09
1181.00,181.47,218.00,216.34,255.89,234.33,209.09
1182.00,181.47,218.80,216.60,255.89,234.51,209.99
1183.00,180.47,219.69,216.60,256.14,234.51,209.99
1184.00,180.73,219.69,215.34,256.57,234.51,210.42
1185.00,180.73,219.69,215.59,257.02,234.76,210.85
1186.00,180.73,219.69,216.40,257.20,234.76,209.59
1187.00,178.52,219.69,220.19,257.40,235.01,209.77
1188.00,177.62,220.57,220.39,257.40,235.21,210.21
1189.00,177.62,220.75,225.13,257.60,235.39,210.64
1190.00,177.82,221.18,225.38,257.80,235.57,209.74
1191.00,178.25,221.61,225.38,259.33,235.57,210.17
1192.00,178.25,221.61,225.56,259.53,236.47,210.42
1193.00,178.25,218.31,226.45,263.40,236.65,210.62
1194.00,177.25,219.21,226.63,263.60,236.91,209.62
1195.00,178.05,219.21,225.63,263.80,237.09,209.62
1196.00,178.86,219.87,225.63,263.98,237.89,209.62
1197.00,179.06,220.67,224.37,264.18,238.15,210.05
1198.00,179.49,224.52,225.03,264.18,238.58,210.48
1199.00,179.69,224.70,225.21,264.36,238.76,210.73
1200.00,180.12,224.70,225.64,265.26,238.94,210.93
1201.00,180.30,225.14,221.62,263.97,239.19,209.67
1202.00,180.72,225.34,221.80,264.22,239.62,208.41
1203.00,180.72,225.34,221.80,264.22,239.82,208.41
1204.00,180.98,224.44,220.51,264.40,239.82,208.67
1205.00,180.98,224.44,221.40,264.40,237.67,208.67
1206.00,181.78,222.29,220.14,264.83,237.92,209.44
1207.00,181.98,222.29,218.85,265.73,238.18,208.18
1208.00,181.98,222.29,219.03,265.73,237.28,208.61
1209.00,180.69,220.14,219.03,261.26,237.48,209.04
1210.00,181.59,219.14,219.46,261.26,242.58,209.22
1211.00,182.48,216.99,219.66,261.26,242.78,209.42
1212.00,182.48,215.99,219.84,261.26,241.52,209.60
1213.00,182.68,216.89,218.84,261.44,241.78,209.85
1214.00,183.12,216.89,217.55,261.70,241.96,208.85
1215.00,183.30,215.99,217.55,261.95,246.70,209.11
1216.00,183.50,213.84,217.98,262.38,246.88,209.11
1217.00,183.93,214.04,217.98,262.56,247.31,208.21
1218.00,183.93,214.30,220.12,262.74,247.51,209.10
1219.00,183.93,214.30,220.32,261.84,247.51,209.30
1220.00,184.36,214.74,220.32,261.84,247.51,209.30
1221.00,184.56,215.51,220.50,262.04,247.71,209.73
1222.00,184.76,216.31,220.50,262.30,246.45,209.73
1223.00,185.02,215.31,219.21,262.30,246.70,209.99
1224.00,185.02,214.31,219.39,262.30,246.70,208.99
1225.00,185.02,214.57,214.92,262.73,246.70,208.99
1226.00,185.22,214.57,216.45,262.93,246.70,207.73
1227.00,186.02,215.45,217.26,263.36,246.88,208.15
1228.00,186.22,215.45,217.69,263.36,245.98,208.33
1229.00,186.65,215.63,217.87,263.36,245.98,208.33
1230.00,186.85,216.07,218.05,263.61,246.18,208.33
1231.00,187.28,216.07,218.05,264.42,246.61,208.53
1232.00,187.28,216.07,218.30,264.86,245.71,208.71
1233.00,188.09,213.92,219.19,260.84,246.14,208.71
1234.00,188.09,213.92,219.39,261.65,247.04,213.71
1235.00,188.09,213.92,219.57,261.83,247.47,212.42
1236.00,188.29,214.80,221.10,261.83,247.72,212.68
1237.00,188.72,214.98,221.10,262.72,245.59,213.11
1238.00,188.90,215.41,221.91,264.70,245.59,211.85
1239.00,188.90,216.21,222.34,264.70,244.69,212.05
1240.00,189.15,216.64,222.34,264.70,244.89,212.23
1241.00,189.15,216.64,221.05,263.80,245.32,212.48
1242.00,189.33,215.64,220.15,264.23,244.03,212.74
1243.00,189.33,215.82,220.40,268.02,244.93,211.74
1244.00,189.33,213.67,220.40,268.02,245.11,212.00
1245.00,189.33,214.55,221.29,268.45,245.31,210.71
1246.00,189.76,218.40,221.47,268.70,245.75,210.71
1247.00,190.66,217.40,220.21,268.70,245.93,208.58
1248.00,190.66,216.11,220.39,268.70,246.13,208.58
1249.00,190.66,216.11,219.13,268.70,244.87,207.68
1250.00,190.86,214.82,218.23,268.70,243.61,207.68
1251.00,190.86,215.02,218.23,268.96,244.04,208.11
1252.00,191.06,215.45,218.43,269.14,244.24,213.21
1253.00,191.49,215.65,218.86,269.14,244.24,214.11
1254.00,191.67,216.08,223.96,269.58,244.50,214.54
1255.00,191.67,214.79,224.41,269.78,244.50,213.64
1256.00,193.20,215.05,224.59,269.78,244.76,214.07
1257.00,192.30,215.48,225.13,270.21,244.76,214.27
1258.00,192.72,214.58,225.67,270.21,245.56,213.01
1259.00,193.15,214.78,225.87,265.74,243.35,213.26
1260.00,193.15,214.78,225.87,266.64,247.20,213.44
1261.00,193.33,214.96,226.05,267.07,247.46,213.62
1262.00,193.33,215.39,226.05,267.07,247.46,214.39
1263.00,193.33,215.39,226.86,267.96,247.89,214.59
1264.00,194.87,214.49,226.86,267.96,247.89,214.84
1265.00,194.87,214.92,227.11,268.22,248.09,214.84
1266.00,195.29,215.81,227.89,268.40,248.27,213.94
1267.00,195.29,219.66,227.89,268.60,248.27,209.93
1268.00,195.29,216.37,227.89,268.60,248.45,210.47
1269.00,195.72,216.37,227.89,268.60,248.65,211.01
1270.00,196.15,216.37,227.89,268.60,248.85,210.11
1271.00,195.25,217.24,227.89,268.86,248.85,210.36
1272.00,195.68,216.34,228.07,269.06,247.59,210.62
1273.00,195.68,216.54,228.27,267.80,248.02,210.87
1274.00,195.88,214.39,227.37,267.80,246.76,212.85
1275.00,196.31,214.39,227.91,268.00,247.19,213.28
1276.00,196.31,218.24,227.91,266.71,247.62,213.28
1277.00,196.51,214.95,227.91,266.91,247.80,213.28
1278.00,196.51,213.66,226.65,266.91,247.80,214.05
1279.00,201.61,213.84,226.65,265.62,247.80,212.76
1280.00,201.81,214.50,226.83,264.72,248.05,213.19
1281.00,201.81,214.93,227.09,264.72,248.25,213.37
1282.00,201.81,214.93,227.27,264.92,248.69,214.27
1283.00,201.81,215.36,227.27,264.92,249.58,214.45
1284.00,202.26,215.54,227.45,264.02,249.84,214.63
1285.00,202.46,215.54,227.45,264.45,254.55,215.06
1286.00,202.66,215.97,225.32,264.45,257.26,215.06
1287.00,202.91,214.68,225.75,264.45,257.69,215.31
1288.00,203.34,214.68,226.29,265.25,257.69,215.74
1289.00,202.05,214.68,225.29,265.25,255.48,215.94
1290.00,202.23,214.68,225.55,265.51,255.48,215.94
1291.00,203.13,217.38,224.29,265.95,255.91,216.74
1292.00,203.13,217.81,229.03,265.95,255.91,218.27
1293.00,203.31,215.66,229.93,266.13,255.91,214.25
1294.00,202.41,215.92,235.03,266.13,256.34,212.99
1295.00,202.41,216.35,235.46,266.33,256.52,211.71
1296.00,202.41,216.35,235.46,266.33,256.52,211.96
1297.00,202.41,216.53,235.89,266.33,256.52,212.76
1298.00,201.51,216.53,236.33,266.87,256.72,213.19
1299.00,201.51,216.78,232.31,267.05,255.43,211.90
1300.00,201.51,216.78,232.51,267.05,256.20,212.70
1301.00,201.51,217.58,232.51,267.95,256.20,210.58
1302.00,201.71,217.76,232.69,268.13,256.38,210.78
1303.00,201.91,218.64,230.56,268.31,256.58,211.03
1304.00,202.34,218.64,226.55,267.41,257.01,209.77
1305.00,202.34,219.07,228.08,267.41,255.75,209.77
1306.00,202.34,219.50,228.97,267.67,254.75,209.77
1307.00,202.34,216.20,229.22,267.92,255.19,210.02
1308.00,202.34,216.63,229.47,268.12,255.19,210.28
1309.00,202.34,216.81,229.67,268.55,253.93,209.38
1310.00,202.34,215.91,228.67,272.43,253.93,210.91
1311.00,202.34,214.91,228.67,272.63,253.93,211.09
1312.00,202.60,215.17,227.67,271.73,254.36,211.57
1313.00,202.60,215.37,228.57,271.73,254.54,211.75
1314.00,202.80,215.80,227.67,271.73,259.64,212.52
1315.00,202.80,215.80,226.41,276.73,260.07,213.00
1316.00,200.67,216.23,226.95,276.99,260.07,213.00
1317.00,200.67,216.41,227.85,277.19,260.32,213.00
1318.00,196.20,216.41,228.39,277.44,260.74,213.43
1319.00,196.20,216.41,228.59,277.64,260.92,211.31
1320.00,196.46,216.41,228.59,276.74,261.35,211.31
1321.00,196.46,216.61,229.39,276.94,261.35,215.18
1322.00,196.46,217.50,229.57,277.20,262.16,215.36
1323.00,196.66,217.70,229.75,276.20,263.03,215.61
1324.00,196.86,220.41,228.49,276.20,263.47,216.04
1325.00,197.06,220.84,227.23,276.20,263.47,216.04
1326.00,197.06,220.84,223.21,277.01,263.65,216.84
1327.00,197.83,220.84,223.21,277.21,263.91,217.65
1328.00,198.03,221.02,223.41,277.21,264.81,218.08
1329.00,198.03,221.89,222.13,277.21,263.91,218.26
1330.00,198.46,222.09,222.31,278.10,264.71,218.26
1331.00,198.89,222.52,222.49,278.10,264.97,223.26
1332.00,198.89,222.95,222.92,278.54,265.77,224.06
1333.00,197.60,223.15,223.35,279.08,265.77,222.80
1334.00,197.86,223.15,225.33,277.80,266.02,218.78
1335.00,197.86,223.15,225.53,277.98,266.20,219.04
1336.00,197.86,223.15,224.24,278.23,266.63,219.47
1337.00,197.86,223.96,224.78,278.77,266.89,223.05
1338.00,197.86,223.96,224.98,279.20,267.09,223.50
1339.00,198.06,223.96,224.98,279.40,267.35,228.23
1340.00,199.59,223.96,224.98,277.19,267.35,228.78
1341.00,200.02,223.06,225.16,277.99,267.78,229.03
1342.00,200.22,223.06,222.44,277.99,267.96,229.03
1343.00,198.93,223.26,222.62,276.70,268.39,229.92
1344.00,199.36,223.26,222.82,276.70,268.39,229.92
1345.00,199.36,223.26,223.31,276.88,268.57,228.64
1346.00,198.46,223.26,223.74,277.31,268.82,228.89
1347.00,198.46,227.11,224.28,277.76,269.25,229.07
1348.00,198.46,227.11,224.48,275.55,269.25,229.61
1349.00,198.72,227.11,224.91,275.99,265.39,234.61
1350.00,199.14,227.11,225.80,276.17,265.82,235.41
1351.00,199.57,225.82,226.00,276.17,266.00,235.84
1352.00,199.77,224.92,225.10,276.61,264.71,236.27
1353.00,201.91,225.35,225.28,275.71,263.42,236.45
1354.00,201.91,223.20,226.09,275.71,263.68,237.26
1355.00,202.09,223.20,226.34,276.25,264.11,237.26
1356.00,202.99,222.30,229.93,276.80,264.31,237.51
1357.00,203.17,222.50,229.93,278.33,264.56,237.77
1358.00,203.37,222.93,230.18,278.58,264.99,238.31
1359.00,203.80,222.93,230.18,278.58,265.89,238.31
1360.00,203.98,223.18,226.17,278.58,265.89,238.49
1361.00,204.87,223.38,225.27,278.58,266.14,234.47
1362.00,205.05,223.38,225.47,278.76,266.58,234.92
1363.00,205.25,223.38,225.47,278.76,266.78,235.17
1364.00,205.25,223.38,224.21,278.76,266.78,234.17
1365.00,203.96,223.58,224.21,279.56,267.03,234.35
1366.00,202.96,221.43,222.08,280.46,267.46,235.15
1367.00,202.96,221.63,222.08,280.46,267.64,235.95
1368.00,203.86,220.34,222.08,280.72,268.51,236.50
1369.00,203.86,220.54,222.08,280.90,268.69,241.24
1370.00,204.06,220.97,221.18,278.77,269.46,241.66
1371.00,204.26,222.59,221.61,278.97,269.89,239.45
1372.00,204.69,222.59,222.50,279.17,269.89,238.19
1373.00,204.69,223.02,220.38,279.43,270.09,238.44
1374.00,204.89,223.28,219.09,279.43,270.52,237.54
1375.00,205.78,223.28,219.27,279.43,270.52,237.99
1376.00,205.78,224.08,218.37,279.43,266.66,237.09
1377.00,205.78,224.26,217.08,279.85,267.55,237.89
1378.00,205.98,222.97,217.51,280.03,267.73,238.32
1379.00,210.72,221.97,217.95,280.46,267.99,238.86
1380.00,210.72,218.68,218.76,280.46,266.70,239.04
1381.00,215.72,217.78,219.01,280.46,266.90,237.75
1382.00,215.92,217.78,219.21,280.66,266.90,235.63
1383.00,216.18,217.96,220.02,281.10,267.15,236.11
1384.00,216.18,217.96,220.27,281.36,267.15,236.91
1385.00,216.98,218.14,220.47,281.80,267.15,237.09
1386.00,217.78,218.32,221.36,282.23,267.35,237.09
1387.00,217.98,218.52,221.36,282.66,267.78,235.80
1388.00,217.98,218.52,221.36,282.86,268.04,236.06
1389.00,218.41,218.52,221.36,283.04,268.24,235.16
1390.00,218.41,219.32,218.65,283.04,268.44,237.14
1391.00,218.61,219.32,219.42,283.30,268.70,237.34
1392.00,218.61,219.50,218.16,281.09,268.70,236.44
1393.00,217.32,219.68,218.16,281.09,268.95,236.87
1394.00,217.32,219.68,218.16,281.09,267.69,237.30
1395.00,217.75,219.68,218.34,281.09,268.12,237.73
1396.00,218.64,219.68,218.77,281.27,268.12,237.91
1397.00,219.07,222.38,218.77,281.53,268.55,238.17
1398.00,219.50,222.81,218.77,282.42,269.45,236.91
1399.00,220.31,223.59,218.97,283.95,268.16,234.79
1400.00,220.31,223.59,219.74,284.15,264.30,235.27
1401.00,219.02,223.59,219.74,284.58,263.01,235.52
1402.00,219.82,223.59,219.99,284.76,263.01,235.52
1403.00,219.82,222.30,223.78,284.76,266.86,233.39
1404.00,220.02,222.48,224.67,280.75,265.57,233.57
1405.00,220.45,222.66,229.41,280.75,266.46,233.75
1406.00,224.30,222.66,229.41,280.75,266.89,233.75
1407.00,224.30,223.09,229.84,281.18,265.99,232.49
1408.00,224.48,223.09,227.72,279.89,266.17,232.49
1409.00,225.29,222.19,227.72,279.89,266.17,230.28
1410.00,225.47,223.08,228.52,277.17,266.60,230.83
1411.00,225.65,222.08,229.33,277.17,267.37,228.62
1412.00,225.90,222.88,229.53,277.37,268.15,228.62
1413.00,226.33,220.73,230.07,278.26,266.89,227.62
1414.00,226.53,219.45,230.25,278.26,267.14,231.49
1415.00,227.43,219.65,230.43,276.97,267.14,231.49
1416.00,228.32,219.65,228.30,277.78,263.28,229.36
1417.00,227.42,219.65,228.30,278.04,264.17,229.54
1418.00,227.42,219.85,226.15,278.24,264.60,227.33
1419.00,227.62,219.85,226.15,278.67,265.41,226.33
1420.00,226.33,219.85,226.58,278.92,265.66,225.33
1421.00,226.33,220.28,224.43,278.92,266.44,223.21
1422.00,226.76,220.28,224.69,277.92,266.69,222.31
1423.00,226.96,219.28,229.40,278.73,266.69,222.75
1424.00,227.16,217.99,228.14,278.93,266.87,218.73
1425.00,227.59,216.99,228.39,279.18,265.87,218.73
1426.00,232.30,216.99,227.39,279.73,263.72,218.91
1427.00,233.19,216.99,227.82,280.16,263.72,219.34
1428.00,234.09,215.70,228.02,280.96,264.50,219.54
1429.00,234.89,215.70,228.02,281.22,264.50,220.35
1430.00,235.32,215.88,228.02,281.76,264.70,221.15
1431.00,235.75,216.54,228.20,282.20,264.88,224.74
1432.00,235.95,216.74,229.10,282.20,265.08,224.92
1433.00,234.95,216.74,227.84,282.20,264.08,225.10
1434.00,235.84,216.74,228.73,282.38,264.26,224.10
1435.00,236.02,215.84,228.91,282.56,263.00,223.20
1436.00,236.83,215.84,227.91,282.56,263.25,223.68
1437.00,237.72,215.84,228.09,282.76,264.15,224.57
1438.00,238.16,214.94,228.27,283.21,265.04,225.00
1439.00,238.34,214.04,228.82,283.21,265.94,225.00
1440.00,238.34,214.22,229.02,284.01,270.68,226.99
1441.00,239.24,214.42,229.45,284.01,271.45,226.99
1442.00,239.24,213.52,229.70,284.55,272.25,226.99
1443.00,240.13,213.70,229.70,285.36,272.50,227.88
1444.00,240.33,214.50,229.70,285.54,272.76,227.88
1445.00,240.53,214.76,230.13,284.54,273.64,225.75
1446.00,240.79,215.65,227.42,284.54,274.07,226.20
1447.00,241.59,213.50,226.13,284.96,274.50,226.45
1448.00,241.59,213.50,224.00,285.51,273.60,226.70
1449.00,241.59,214.31,222.71,285.51,273.60,225.41
1450.00,243.12,214.56,222.96,286.40,274.49,225.41
1451.00,243.12,214.56,222.96,286.65,274.69,223.28
1452.00,243.32,212.42,223.39,286.83,275.58,223.54
1453.00,242.03,213.31,218.92,287.26,276.01,223.97
1454.00,246.74,213.51,218.92,287.44,276.27,224.41
1455.00,247.52,213.69,222.80,288.34,276.52,225.21
1456.00,247.70,212.40,222.80,288.77,276.95,225.76
1457.00,247.70,212.40,222.80,288.77,280.74,226.20
1458.00,247.95,212.58,222.80,289.02,284.59,226.38
1459.00,247.05,212.58,222.80,289.57,284.59,224.25
1460.00,247.95,210.43,222.98,289.57,284.85,224.50
1461.00,248.20,210.43,223.18,291.71,285.66,223.24
1462.00,248.46,210.43,223.43,291.71,281.80,223.67
1463.00,248.72,210.43,223.97,291.71,282.00,222.38
1464.00,248.72,210.86,223.97,292.14,279.87,222.81
1465.00,247.82,210.86,227.26,292.14,280.07,222.81
1466.00,246.53,210.86,226.26,292.14,280.27,223.07
1467.00,247.42,211.29,226.46,292.58,279.01,223.07
1468.00,247.42,209.14,225.56,292.78,279.01,223.87
1469.00,247.62,209.14,225.56,292.78,279.81,222.58
1470.00,247.82,209.14,224.66,292.96,280.06,223.47
1471.00,247.82,208.14,225.08,293.14,279.16,223.47
1472.00,247.82,208.14,223.79,291.85,279.34,223.47
1473.00,248.08,209.04,224.22,291.85,279.54,223.47
1474.00,248.51,209.24,224.22,292.10,279.72,223.47
1475.00,248.94,209.44,224.22,290.81,279.72,222.21
1476.00,247.65,209.69,224.22,289.52,279.72,222.39
1477.00,246.75,209.69,224.65,289.52,280.50,222.94
1478.00,247.64,212.40,224.65,289.70,279.21,222.94
1479.00,247.64,215.10,225.08,289.96,279.41,223.19
1480.00,247.64,214.10,223.79,290.39,279.61,223.44
1481.00,247.64,214.36,223.79,289.39,281.14,223.62
1482.00,247.64,212.21,224.22,289.57,277.28,224.06
1483.00,247.89,212.21,224.67,289.57,277.46,224.32
1484.00,248.70,212.21,224.87,285.55,276.56,224.52
1485.00,248.70,211.31,224.87,286.04,278.70,224.77
1486.00,248.90,211.74,225.29,286.84,279.13,225.54
1487.00,249.34,212.54,225.29,287.02,277.84,225.54
1488.00,249.34,211.25,226.17,287.91,278.27,226.34
1489.00,249.54,211.25,226.61,287.91,278.53,226.52
1490.00,249.54,209.10,227.04,285.70,278.96,222.51
1491.00,250.34,209.10,227.04,285.96,279.16,222.51
1492.00,250.34,209.28,227.29,286.22,279.16,222.76
1493.00,248.13,209.71,228.18,288.20,279.36,222.76
1494.00,248.56,209.71,228.61,288.64,278.46,221.50
1495.00,248.99,209.71,228.61,288.90,277.17,225.29
1496.00,248.99,210.37,228.61,289.33,277.37,225.29
1497.00,249.19,208.22,229.03,290.13,278.17,225.47
1498.00,249.62,208.40,229.84,290.33,278.98,225.65
1499.00,250.05,211.11,230.61,290.33,279.16,225.90
1500.00,248.76,211.54,229.35,290.78,279.34,226.33
1501.00,248.96,211.72,229.79,288.65,279.34,226.58
1502.00,248.96,211.72,228.79,288.83,279.34,225.68
1503.00,249.16,212.15,229.22,286.70,279.52,225.68
1504.00,249.59,212.58,229.42,286.88,279.52,225.68
1505.00,249.59,212.84,229.62,287.33,280.32,226.11
1506.00,250.02,213.27,229.80,287.58,280.50,226.36
1507.00,250.22,213.52,230.05,288.01,279.60,226.61
1508.00,250.42,213.78,230.60,288.56,279.60,226.61
1509.00,250.60,214.04,231.04,288.56,278.70,227.42
1510.00,250.86,217.89,231.22,288.76,278.70,227.60
1511.00,251.04,218.07,231.22,288.76,278.96,228.49
1512.00,251.04,218.07,231.40,289.19,279.21,228.67
1513.00,251.04,218.07,231.60,287.90,279.98,228.85
1514.00,251.24,218.07,232.03,287.00,280.18,229.75
1515.00,251.44,218.50,232.57,282.98,280.98,233.03
1516.00,250.15,218.70,232.75,283.16,281.16,233.45
1517.00,250.15,217.80,230.60,281.87,281.42,235.44
1518.00,250.59,217.98,230.60,281.87,281.85,235.87
1519.00,250.59,218.18,228.39,281.87,282.05,236.05
1520.00,249.59,217.28,228.59,282.05,282.05,238.03
1521.00,249.79,217.71,229.02,282.30,282.25,238.46
1522.00,250.22,217.71,229.45,282.50,282.51,239.35
1523.00,249.22,217.71,229.70,282.50,281.25,239.79
1524.00,249.22,217.71,229.96,282.50,280.35,239.97
1525.00,249.65,216.42,230.14,282.70,280.35,238.71
1526.00,250.08,216.42,229.14,282.96,280.61,237.45
1527.00,249.18,216.85,229.39,283.50,280.86,238.00
1528.00,250.08,217.28,229.87,283.50,281.11,239.98
1529.00,250.34,217.71,230.05,281.29,279.85,239.98
1530.00,250.34,217.71,230.25,281.29,280.10,240.16
1531.00,250.54,218.60,230.73,282.19,280.10,240.16
1532.00,250.72,218.60,231.18,282.19,280.53,240.16
1533.00,250.72,219.41,231.36,282.45,280.73,240.34
1534.00,250.72,219.59,231.79,282.63,280.99,240.78
1535.00,250.92,220.48,231.79,281.73,280.99,241.21
1536.00,250.92,219.58,231.79,281.73,280.09,241.63
1537.00,250.92,219.76,231.97,286.73,280.99,241.88
1538.00,250.92,219.94,230.68,287.53,279.99,242.08
1539.00,251.35,220.12,230.93,286.63,278.70,241.08
1540.00,251.35,220.56,231.19,287.43,278.95,241.08
1541.00,251.53,220.76,232.00,287.98,279.38,241.28
1542.00,251.53,221.42,232.00,285.85,280.18,241.28
1543.00,251.53,221.85,232.20,285.85,283.97,241.71
1544.00,251.53,222.28,232.45,285.85,282.71,242.14
1545.00,250.63,222.48,232.88,286.05,282.71,242.95
1546.00,250.88,222.68,233.31,284.76,281.45,242.95
1547.00,249.88,222.68,234.11,284.76,281.71,243.38
1548.00,248.59,221.78,234.65,284.76,280.81,243.92
1549.00,248.79,221.78,233.65,284.76,280.81,244.10
1550.00,248.99,222.67,233.65,285.19,281.07,244.28
1551.00,249.17,222.67,234.46,285.37,281.25,244.71
1552.00,250.06,222.85,234.64,285.37,279.96,244.89
1553.00,250.96,221.95,234.64,285.63,279.96,244.89
1554.00,250.96,226.66,234.90,286.17,280.22,245.07
1555.00,249.96,226.84,235.32,286.35,280.99,245.25
1556.00,250.16,226.84,235.75,286.78,280.99,246.05
1557.00,250.34,227.02,235.75,286.98,281.79,246.95
1558.00,250.52,223.73,235.75,287.16,282.56,247.72
1559.00,250.70,223.93,234.46,287.16,282.81,248.16
1560.00,250.90,224.11,234.46,287.16,283.07,248.93
1561.00,250.90,223.11,234.64,287.97,283.96,249.11
1562.00,250.90,223.11,235.07,291.25,284.40,249.11
1563.00,250.90,223.11,232.35,289.12,284.40,250.01
1564.00,251.10,223.29,232.61,289.32,284.66,247.88
1565.00,250.10,228.00,232.61,285.30,284.84,246.88
1566.00,250.10,228.87,233.09,285.30,284.84,247.31
1567.00,250.30,229.30,233.52,285.50,285.09,248.20
1568.00,248.09,229.48,233.52,286.05,282.97,247.20
1569.00,247.19,229.91,232.23,286.05,283.74,247.46
1570.00,247.19,229.91,232.77,286.48,284.51,247.64
1571.00,247.44,230.34,233.03,286.66,284.69,247.82
1572.00,246.54,230.54,235.01,287.10,284.89,248.25
1573.00,246.54,230.97,235.01,287.90,285.15,248.45
1574.00,246.72,231.40,235.90,288.08,285.58,248.87
1575.00,245.72,230.11,235.90,288.26,286.35,249.68
1576.00,245.72,230.77,236.08,289.07,286.35,250.12
1577.00,245.72,230.77,236.88,289.07,288.33,250.12
1578.00,245.72,231.20,236.88,289.50,289.23,250.30
1579.00,250.82,231.63,235.88,289.94,289.41,250.48
1580.00,255.82,231.63,236.06,290.36,289.83,249.58
1581.00,256.27,231.63,236.06,290.62,289.83,249.83
1582.00,254.98,232.43,236.24,290.62,290.03,250.08
1583.00,254.98,232.63,236.67,290.80,288.74,250.08
1584.00,255.18,233.29,236.87,289.51,288.92,250.88
1585.00,255.18,232.01,240.73,289.51,289.18,249.62
1586.00,255.18,232.81,240.93,289.69,289.38,249.62
1587.00,255.18,233.24,241.82,289.69,289.56,250.05
1588.00,255.61,233.44,242.00,289.95,289.56,250.05
1589.00,255.81,233.44,242.43,291.93,290.45,250.48
1590.00,255.81,232.54,242.91,291.93,291.35,252.62
1591.00,255.99,232.74,243.34,292.11,291.78,252.82
1592.00,256.19,233.17,243.34,292.92,291.98,253.02
1593.00,253.98,229.87,244.14,293.12,292.18,253.45
1594.00,254.18,229.87,244.34,293.54,292.43,252.55
1595.00,254.43,230.13,244.34,293.79,293.33,252.98
1596.00,254.61,230.56,244.77,294.24,293.33,253.41
1597.00,254.61,230.99,249.77,295.13,294.22,253.59
1598.00,254.61,231.65,250.20,295.93,294.22,253.79
1599.00,254.81,231.65,250.20,296.38,294.47,251.66
1600.00,255.01,231.83,249.20,296.80,299.57,250.37
1601.00,255.19,231.83,249.38,296.80,298.57,250.57
1602.00,255.19,229.62,248.09,296.98,298.57,250.57
1603.00,255.37,229.82,248.35,297.16,299.38,250.75
1604.00,256.17,230.00,248.35,297.41,299.38,251.18
1605.00,256.60,230.89,248.35,297.96,298.48,251.18
1606.00,255.60,231.79,248.35,298.39,298.74,251.18
1607.00,255.60,232.68,248.35,298.82,299.54,250.18
1608.00,254.70,232.94,247.35,299.07,299.97,248.06
1609.00,255.13,232.94,248.15,299.33,300.17,253.16
1610.00,255.13,233.81,248.92,301.31,300.60,251.90
1611.00,255.56,234.24,247.92,301.86,300.78,252.70
1612.00,255.56,238.03,247.92,302.11,301.03,253.51
1613.00,255.76,236.74,247.92,300.82,299.74,253.51
1614.00,255.76,236.74,248.37,301.71,299.92,253.51
1615.00,254.76,236.92,248.37,301.89,300.80,252.22
1616.00,253.47,236.92,249.17,302.34,301.69,252.22
1617.00,253.47,237.10,249.17,302.34,301.69,252.47
1618.00,253.90,237.53,249.37,302.34,301.69,252.47
1619.00,254.16,237.53,249.55,303.23,299.54,253.28
1620.00,255.05,237.71,248.29,303.23,299.79,252.38
1621.00,255.25,237.91,248.29,303.23,300.05,250.25
1622.00,255.43,238.17,248.29,303.41,300.23,250.25
1623.00,255.43,238.35,248.49,303.41,300.43,250.68
1624.00,256.33,237.35,248.49,303.59,301.20,252.66
1625.00,254.12,237.55,249.38,304.39,302.01,252.66
1626.00,258.86,237.75,249.38,304.82,302.01,252.92
1627.00,259.29,237.95,248.09,305.02,302.19,257.66
1628.00,259.49,238.13,248.09,305.57,302.44,258.09
1629.00,259.69,238.56,247.09,306.00,302.64,258.09
1630.00,259.89,238.76,247.90,306.00,301.38,261.96
1631.00,260.09,239.02,248.08,306.18,301.81,260.67
1632.00,260.53,239.20,248.34,306.61,302.58,259.41
1633.00,260.96,239.20,248.77,307.50,301.29,260.31
1634.00,260.96,239.20,249.42,307.93,301.54,260.31
1635.00,261.16,239.40,246.71,307.93,301.80,260.31
1636.00,261.59,240.20,245.71,308.13,302.06,261.11
1637.00,261.79,240.38,245.91,308.55,302.24,261.31
1638.00,262.05,240.81,244.65,308.55,302.67,260.02
1639.00,262.49,241.01,245.08,309.36,302.67,260.45
1640.00,262.92,241.27,245.08,309.78,302.85,260.65
1641.00,262.92,241.27,245.97,308.78,303.28,261.09
1642.00,262.92,241.27,245.97,306.37,304.17,261.52
1643.00,262.92,241.47,245.97,301.90,304.17,261.72
1644.00,263.35,241.47,245.97,302.16,304.17,259.60
1645.00,263.35,241.91,246.77,302.16,304.35,260.14
1646.00,264.24,240.91,245.87,302.36,306.49,260.57
1647.00,264.44,241.81,246.30,302.36,308.63,261.00
1648.00,264.44,242.24,246.73,302.80,308.81,261.20
1649.00,264.70,242.24,247.16,301.51,308.81,261.20
1650.00,264.90,242.24,247.59,300.61,309.07,261.63
1651.00,264.90,243.13,247.59,300.79,309.07,261.88
1652.00,265.33,243.13,248.48,300.99,309.07,262.31
1653.00,263.12,240.98,248.48,298.78,309.27,262.56
1654.00,263.55,241.41,248.48,302.07,309.45,267.27
1655.00,263.75,241.84,248.74,302.25,309.45,267.27
1656.00,262.75,242.02,249.54,302.25,309.63,267.70
1657.00,264.28,242.02,249.54,300.96,309.83,266.70
1658.00,264.28,242.02,249.54,301.14,310.26,266.95
1659.00,264.28,242.68,249.72,301.14,310.69,266.95
1660.00,265.08,242.88,249.92,301.14,310.89,270.23
1661.00,264.08,242.88,249.92,301.39,310.89,269.33
1662.00,264.51,242.88,248.64,300.39,311.14,271.32
1663.00,263.61,243.08,248.64,300.39,311.14,271.57
1664.00,264.05,243.08,249.07,300.39,311.14,271.57
1665.00,264.95,243.51,249.49,300.84,311.34,271.77
1666.00,264.95,243.51,249.69,301.09,310.08,269.64
1667.00,265.38,243.69,249.69,301.29,310.34,268.74
1668.00,263.17,244.12,249.89,301.29,310.54,273.48
1669.00,263.17,243.12,250.07,296.82,310.72,273.48
1670.00,263.35,243.12,250.07,297.08,311.15,273.91
1671.00,263.35,241.83,250.07,296.08,313.29,274.33
1672.00,263.35,242.26,250.07,295.18,313.49,274.76
1673.00,264.88,242.26,250.25,295.38,313.49,275.19
1674.00,265.30,242.46,250.51,295.81,312.20,275.99
1675.00,266.11,243.35,248.38,295.99,311.30,276.19
1676.00,266.11,243.53,248.81,296.25,310.04,275.29
1677.00,266.11,248.63,247.55,296.43,310.04,276.18
1678.00,266.36,248.63,247.75,296.61,310.22,276.36
1679.00,266.36,247.73,246.75,296.79,310.22,276.56
1680.00,266.36,247.99,247.56,296.97,310.22,276.82


==> figs_tex/data_amt/apple.csv <==
name, position, mean, ste
0, 0, 0.657, 0
25, 1.25, 0.893, 0.01978209442
50, 3.75, 0.903, 0.01894019275
75, 6.25, 0.905, 0.01876466193
100, 8.75, 0.932, 0.01611079846


==> figs_tex/data_amt/average.csv <==
name, position, mean, ste
0, 0, 0.5316666667, 0
25, 1.25, 0.664, 0.01263464511
50, 3.75, 0.653375, 0.0127297703
75, 6.25, 0.674625, 0.01253235462
100, 8.75, 0.676, 0.01251732648

==> figs_tex/data_amt/banana.csv <==
name, position, mean, ste
0, 0, 0.296, 0
25, 1.25, 0.176, 0.03365065017
50, 3.75, 0.191, 0.03473477295
75, 6.25, 0.169, 0.03311443764
100, 8.75, 0.191, 0.03473477295

==> figs_tex/data_amt/broccoli.csv <==
name, position, mean, ste
0, 0, 0.65, 0
25, 1.25, 0.756, 0.02736946537
50, 3.75, 0.784, 0.02622378708
75, 6.25, 0.792, 0.02586454015
100, 8.75, 0.813, 0.02484714985

==> figs_tex/data_amt/carrot.csv <==
name, position, mean, ste
0, 0, 0.173, 0
25, 1.25, 0.527, 0.02805089097
50, 3.75, 0.523, 0.02806214189
75, 6.25, 0.528, 0.02804779618
100, 8.75, 0.527, 0.02805089097

==> figs_tex/data_amt/celery.csv <==
name, position, mean, ste
0, 0, 0.712, 0
25, 1.25, 0.956, 0.01368377605
50, 3.75, 0.98, 0.009340684629
75, 6.25, 0.98, 0.009340684629
100, 8.75, 0.984, 0.008371595079

==> figs_tex/data_amt/honeydew.csv <==
name, position, mean, ste
0, 0, 0.644, 0
25, 1.25, 0.737, 0.02882794499
50, 3.75, 0.716, 0.02952689283
75, 6.25, 0.694, 0.03017466901
100, 8.75, 0.695, 0.03014701996

==> figs_tex/data_amt/kiwi.csv <==
name, position, mean, ste
0, 0, 0.481, 0
25, 1.25, 0.54, 0.0514136298
50, 3.75, 0.381, 0.05009683428
75, 6.25, 0.58, 0.05091445653
100, 8.75, 0.518, 0.05154551337

==> figs_tex/data_amt/strawberry.csv <==
name, position, mean, ste
0, 0, 0.715, 0
25, 1.25, 0.727, 0.02825549464
50, 3.75, 0.749, 0.02749996589
75, 6.25, 0.749, 0.02749996589
100, 8.75, 0.749, 0.02749996589
